An Efficient Algorithm for Power Dominating Set

The problem Power Dominating Set (PDS) is motivated by the placement of phasor measurement units to monitor electrical networks. It asks for a minimum set of vertices in a graph that observes all remaining vertices by exhaustively applying two observation rules. Our contribution is twofold. First, we determine the parameterized complexity of PDS by proving it is $W[P]$-complete when parameterized with respect to the solution size. We note that it was only known to be $W[2]$-hard before. Our second and main contribution is a new algorithm for PDS that efficiently solves practical instances. Our algorithm consists of two complementary parts. The first is a set of reduction rules for PDS that can also be used in conjunction with previously existing algorithms. The second is an algorithm for solving the remaining kernel based on the implicit hitting set approach. Our evaluation on a set of power grid instances from the literature shows that our solver outperforms previous state-of-the-art solvers for PDS by more than one order of magnitude on average. Furthermore, our algorithm can solve previously unsolved instances of continental scale within a few minutes.

==> figures/evaluation/percent_blank_allzi.csv <==
,all,domination,no-necessary,no-domination,simple,none
0,0.0,0.0,0.0,0.0,0.0,100.0
1,0.0,0.0,0.0,0.0,0.0,100.0
2,0.0,0.0,0.0,0.0,0.0,100.0
3,0.0,0.0,0.0,0.0,0.0,100.0
4,0.0,0.0,0.0,0.0,0.0,100.0
5,0.0,0.0,0.0,0.0,0.0,100.0
6,0.0,0.0,0.0,0.0,0.0,100.0
7,0.0,0.0,0.0,0.0,0.0,100.0
8,0.0,0.0,0.0,0.0,0.0,100.0
9,0.0,0.0,0.0,0.0,0.0,100.0
10,0.0,0.0,0.0,8.0,8.0,100.0
11,0.0,0.0,0.0,8.0,8.0,100.0
12,0.0,0.0,0.0,8.0,8.0,100.0
13,0.0,0.0,0.0,8.0,8.0,100.0
14,0.0,0.0,0.0,8.0,8.0,100.0
15,0.0,0.0,0.5,14.115168539325843,14.115168539325843,100.0
16,0.0,0.0,0.5,14.115168539325843,14.115168539325843,100.0
17,0.0,0.0,0.5,14.115168539325843,14.115168539325843,100.0
18,0.0,0.0,0.5,14.115168539325843,14.115168539325843,100.0
19,0.0,0.0,0.5,14.115168539325843,14.115168539325843,100.0
20,0.0,0.0,1.580056179775281,14.459745762711865,14.459745762711865,100.0
21,0.0,0.0,1.580056179775281,14.459745762711865,14.459745762711865,100.0
22,0.0,0.0,1.580056179775281,14.459745762711865,14.459745762711865,100.0
23,0.0,0.0,1.580056179775281,14.459745762711865,14.459745762711865,100.0
24,0.0,0.0,1.580056179775281,14.459745762711865,14.459745762711865,100.0
25,0.0,0.0,1.6986706056129988,15.805022156573118,15.805022156573118,100.0
26,0.0,0.0,1.6986706056129988,15.805022156573118,15.805022156573118,100.0
27,0.0,0.0,1.6986706056129988,15.805022156573118,15.805022156573118,100.0
28,0.0,0.0,1.6986706056129988,15.805022156573118,15.805022156573118,100.0
29,0.0,0.0,1.6986706056129988,15.805022156573118,15.805022156573118,100.0
30,0.0,0.0,2.330508474576271,18.05065234075211,18.05065234075211,100.0
31,0.0,0.0,2.330508474576271,18.05065234075211,18.05065234075211,100.0
32,0.0,0.0,2.330508474576271,18.05065234075211,18.05065234075211,100.0
33,0.0,0.0,2.330508474576271,18.05065234075211,18.05065234075211,100.0
34,0.0,0.0,2.330508474576271,18.05065234075211,18.05065234075211,100.0
35,0.0,0.0,2.7405696689761356,18.075442648190915,18.075442648190915,100.0
36,0.0,0.0,2.7405696689761356,18.075442648190915,18.075442648190915,100.0
37,0.0,0.0,2.7405696689761356,18.075442648190915,18.075442648190915,100.0
38,0.0,0.0,2.7405696689761356,18.075442648190915,18.075442648190915,100.0
39,0.0,0.0,2.7405696689761356,18.075442648190915,18.075442648190915,100.0
40,0.0,0.0,2.762854950115119,18.181818181818183,18.181818181818183,100.0
41,0.0,0.0,2.762854950115119,18.181818181818183,18.181818181818183,100.0
42,0.0,0.0,2.762854950115119,18.181818181818183,18.181818181818183,100.0
43,0.0,0.0,2.762854950115119,18.181818181818183,18.181818181818183,100.0
44,0.0,0.0,2.762854950115119,18.181818181818183,18.181818181818183,100.0
45,0.0,0.0,2.9675425038639878,18.31530139103555,18.31530139103555,100.0
46,0.0,0.0,2.9675425038639878,18.31530139103555,18.31530139103555,100.0
47,0.0,0.0,2.9675425038639878,18.31530139103555,18.31530139103555,100.0
48,0.0,0.0,2.9675425038639878,18.31530139103555,18.31530139103555,100.0
49,0.0,0.0,2.9675425038639878,18.31530139103555,18.31530139103555,100.0
50,0.0,0.0,7.865168539325842,26.25,26.25,100.0
51,0.0,0.0,7.865168539325842,26.25,26.25,100.0
52,0.0,0.0,7.865168539325842,26.25,26.25,100.0
53,0.0,0.0,7.865168539325842,26.25,26.25,100.0
54,0.0,0.0,7.865168539325842,26.25,26.25,100.0
55,0.0,0.0,8.96551724137931,26.699198326943186,26.699198326943186,100.0
56,0.0,0.0,8.96551724137931,26.699198326943186,26.699198326943186,100.0
57,0.0,0.0,8.96551724137931,26.699198326943186,26.699198326943186,100.0
58,0.0,0.0,8.96551724137931,26.699198326943186,26.699198326943186,100.0
59,0.0,0.0,8.96551724137931,26.699198326943186,26.699198326943186,100.0
60,0.0,0.0,9.445799930289299,32.58305378205822,32.58305378205822,100.0
61,0.0,0.0,9.445799930289299,32.58305378205822,32.58305378205822,100.0
62,0.0,0.0,9.445799930289299,32.58305378205822,32.58305378205822,100.0
63,0.0,0.0,9.445799930289299,32.58305378205822,32.58305378205822,100.0
64,0.0,0.0,9.445799930289299,32.58305378205822,32.58305378205822,100.0
65,0.24578651685393257,0.24578651685393257,10.0,33.33333333333333,33.33333333333333,100.0
66,0.24578651685393257,0.24578651685393257,10.0,33.33333333333333,33.33333333333333,100.0
67,0.24578651685393257,0.24578651685393257,10.0,33.33333333333333,33.33333333333333,100.0
68,0.24578651685393257,0.24578651685393257,10.0,33.33333333333333,33.33333333333333,100.0
69,0.24578651685393257,0.24578651685393257,10.0,33.33333333333333,33.33333333333333,100.0
70,0.4766949152542373,0.4766949152542373,10.0,36.666666666666664,36.666666666666664,100.0
71,0.4766949152542373,0.4766949152542373,10.0,36.666666666666664,36.666666666666664,100.0
72,0.4766949152542373,0.4766949152542373,10.0,36.666666666666664,36.666666666666664,100.0
73,0.4766949152542373,0.4766949152542373,10.0,36.666666666666664,36.666666666666664,100.0
74,0.4766949152542373,0.4766949152542373,10.0,36.666666666666664,36.666666666666664,100.0
75,0.5525709900230238,0.5525709900230238,10.256410256410255,36.666666666666664,36.666666666666664,100.0
76,0.5525709900230238,0.5525709900230238,10.256410256410255,36.666666666666664,36.666666666666664,100.0
77,0.5525709900230238,0.5525709900230238,10.256410256410255,36.666666666666664,36.666666666666664,100.0
78,0.5525709900230238,0.5525709900230238,10.256410256410255,36.666666666666664,36.666666666666664,100.0
79,0.5525709900230238,0.5525709900230238,10.256410256410255,36.666666666666664,36.666666666666664,100.0
80,0.5542725173210161,0.5542725173210161,13.937885510226167,40.0,40.0,100.0
81,0.5542725173210161,0.5542725173210161,13.937885510226167,40.0,40.0,100.0
82,0.5542725173210161,0.5542725173210161,13.937885510226167,40.0,40.0,100.0
83,0.5542725173210161,0.5542725173210161,13.937885510226167,40.0,40.0,100.0
84,0.5542725173210161,0.5542725173210161,13.937885510226167,40.0,40.0,100.0
85,0.571870170015456,0.571870170015456,14.285714285714285,42.10526315789473,42.10526315789473,100.0
86,0.571870170015456,0.571870170015456,14.285714285714285,42.10526315789473,42.10526315789473,100.0
87,0.571870170015456,0.571870170015456,14.285714285714285,42.10526315789473,42.10526315789473,100.0
88,0.571870170015456,0.571870170015456,14.285714285714285,42.10526315789473,42.10526315789473,100.0
89,0.571870170015456,0.571870170015456,14.285714285714285,42.10526315789473,42.10526315789473,100.0
90,1.329394387001477,1.329394387001477,14.967948717948717,43.58974358974359,43.58974358974359,100.0
91,1.329394387001477,1.329394387001477,14.967948717948717,43.58974358974359,43.58974358974359,100.0
92,1.329394387001477,1.329394387001477,14.967948717948717,43.58974358974359,43.58974358974359,100.0
93,1.329394387001477,1.329394387001477,14.967948717948717,43.58974358974359,43.58974358974359,100.0
94,1.329394387001477,1.329394387001477,14.967948717948717,43.58974358974359,43.58974358974359,100.0
95,3.9735099337748347,3.9735099337748347,16.666666666666664,45.33333333333333,45.33333333333333,100.0
96,3.9735099337748347,3.9735099337748347,16.666666666666664,45.33333333333333,45.33333333333333,100.0
97,3.9735099337748347,3.9735099337748347,16.666666666666664,45.33333333333333,45.33333333333333,100.0
98,3.9735099337748347,3.9735099337748347,16.666666666666664,45.33333333333333,45.33333333333333,100.0
99,3.9735099337748347,3.9735099337748347,16.666666666666664,45.33333333333333,45.33333333333333,100.0
100,6.546910507520831,6.546910507520831,16.666666666666664,45.76271186440678,45.76271186440678,100.0
101,6.546910507520831,6.546910507520831,16.666666666666664,45.76271186440678,45.76271186440678,100.0
102,6.546910507520831,6.546910507520831,16.666666666666664,45.76271186440678,45.76271186440678,100.0
103,6.546910507520831,6.546910507520831,16.666666666666664,45.76271186440678,45.76271186440678,100.0
104,6.546910507520831,6.546910507520831,16.666666666666664,45.76271186440678,45.76271186440678,100.0
105,12.94871794871795,12.94871794871795,20.0,50.0,50.0,100.0
106,12.94871794871795,12.94871794871795,20.0,50.0,50.0,100.0
107,12.94871794871795,12.94871794871795,20.0,50.0,50.0,100.0
108,12.94871794871795,12.94871794871795,20.0,50.0,50.0,100.0
109,12.94871794871795,12.94871794871795,20.0,50.0,50.0,100.0
110,13.666666666666666,13.666666666666666,24.333333333333336,50.56179775280899,50.56179775280899,100.0
111,13.666666666666666,13.666666666666666,24.333333333333336,50.56179775280899,50.56179775280899,100.0
112,13.666666666666666,13.666666666666666,24.333333333333336,50.56179775280899,50.56179775280899,100.0
113,13.666666666666666,13.666666666666666,24.333333333333336,50.56179775280899,50.56179775280899,100.0
114,13.666666666666666,13.666666666666666,24.333333333333336,50.56179775280899,50.56179775280899,100.0
115,26.31578947368421,26.31578947368421,26.31578947368421,58.333333333333336,58.333333333333336,100.0
116,26.31578947368421,26.31578947368421,26.31578947368421,58.333333333333336,58.333333333333336,100.0
117,26.31578947368421,26.31578947368421,26.31578947368421,58.333333333333336,58.333333333333336,100.0
118,26.31578947368421,26.31578947368421,26.31578947368421,58.333333333333336,58.333333333333336,100.0
119,26.31578947368421,26.31578947368421,26.31578947368421,58.333333333333336,58.333333333333336,100.0
120,27.966101694915253,27.966101694915253,27.966101694915253,59.310344827586206,59.310344827586206,100.0
121,27.966101694915253,27.966101694915253,27.966101694915253,59.310344827586206,59.310344827586206,100.0
122,27.966101694915253,27.966101694915253,27.966101694915253,59.310344827586206,59.310344827586206,100.0
123,27.966101694915253,27.966101694915253,27.966101694915253,59.310344827586206,59.310344827586206,100.0
124,27.966101694915253,27.966101694915253,27.966101694915253,59.310344827586206,59.310344827586206,100.0
125,33.33333333333333,33.33333333333333,33.33333333333333,100.0,100.0,100.0
126,33.33333333333333,33.33333333333333,33.33333333333333,100.0,100.0,100.0
127,33.33333333333333,33.33333333333333,33.33333333333333,100.0,100.0,100.0
128,33.33333333333333,33.33333333333333,33.33333333333333,100.0,100.0,100.0
129,33.33333333333333,33.33333333333333,33.33333333333333,100.0,100.0,100.0


==> figures/evaluation/percent_blank_normal.csv <==
,all,domination,no-necessary,no-domination,simple,none
0,0.0,0.0,0.0,30.428360413589367,30.428360413589367,100.0
1,0.0,0.0,0.0,30.428360413589367,30.428360413589367,100.0
2,0.0,0.0,0.0,30.428360413589367,30.428360413589367,100.0
3,0.0,0.0,0.0,30.428360413589367,30.428360413589367,100.0
4,0.0,0.0,0.0,30.428360413589367,30.428360413589367,100.0
5,0.0,0.0,0.0,38.38337182448036,38.38337182448036,100.0
6,0.0,0.0,0.0,38.38337182448036,38.38337182448036,100.0
7,0.0,0.0,0.0,38.38337182448036,38.38337182448036,100.0
8,0.0,0.0,0.0,38.38337182448036,38.38337182448036,100.0
9,0.0,0.0,0.0,38.38337182448036,38.38337182448036,100.0
10,0.0,0.0,0.0,38.64927091327705,38.64927091327705,100.0
11,0.0,0.0,0.0,38.64927091327705,38.64927091327705,100.0
12,0.0,0.0,0.0,38.64927091327705,38.64927091327705,100.0
13,0.0,0.0,0.0,38.64927091327705,38.64927091327705,100.0
14,0.0,0.0,0.0,38.64927091327705,38.64927091327705,100.0
15,0.0,0.0,0.0,38.6938202247191,38.6938202247191,100.0
16,0.0,0.0,0.0,38.6938202247191,38.6938202247191,100.0
17,0.0,0.0,0.0,38.6938202247191,38.6938202247191,100.0
18,0.0,0.0,0.0,38.6938202247191,38.6938202247191,100.0
19,0.0,0.0,0.0,38.6938202247191,38.6938202247191,100.0
20,0.0,0.0,0.7385524372230428,39.10355486862442,39.10355486862442,100.0
21,0.0,0.0,0.7385524372230428,39.10355486862442,39.10355486862442,100.0
22,0.0,0.0,0.7385524372230428,39.10355486862442,39.10355486862442,100.0
23,0.0,0.0,0.7385524372230428,39.10355486862442,39.10355486862442,100.0
24,0.0,0.0,0.7385524372230428,39.10355486862442,39.10355486862442,100.0
25,0.0,0.0,1.5098314606741574,40.04237288135593,40.04237288135593,100.0
26,0.0,0.0,1.5098314606741574,40.04237288135593,40.04237288135593,100.0
27,0.0,0.0,1.5098314606741574,40.04237288135593,40.04237288135593,100.0
28,0.0,0.0,1.5098314606741574,40.04237288135593,40.04237288135593,100.0
29,0.0,0.0,1.5098314606741574,40.04237288135593,40.04237288135593,100.0
30,0.0,0.0,1.5889830508474576,47.61240850470547,47.61240850470547,100.0
31,0.0,0.0,1.5889830508474576,47.61240850470547,47.61240850470547,100.0
32,0.0,0.0,1.5889830508474576,47.61240850470547,47.61240850470547,100.0
33,0.0,0.0,1.5889830508474576,47.61240850470547,47.61240850470547,100.0
34,0.0,0.0,1.5889830508474576,47.61240850470547,47.61240850470547,100.0
35,0.0,0.0,2.9470452801227935,48.96551724137931,48.96551724137931,100.0
36,0.0,0.0,2.9470452801227935,48.96551724137931,48.96551724137931,100.0
37,0.0,0.0,2.9470452801227935,48.96551724137931,48.96551724137931,100.0
38,0.0,0.0,2.9470452801227935,48.96551724137931,48.96551724137931,100.0
39,0.0,0.0,2.9470452801227935,48.96551724137931,48.96551724137931,100.0
40,0.0,0.0,3.0023094688221708,52.80898876404494,52.80898876404494,100.0
41,0.0,0.0,3.0023094688221708,52.80898876404494,52.80898876404494,100.0
42,0.0,0.0,3.0023094688221708,52.80898876404494,52.80898876404494,100.0
43,0.0,0.0,3.0023094688221708,52.80898876404494,52.80898876404494,100.0
44,0.0,0.0,3.0023094688221708,52.80898876404494,52.80898876404494,100.0
45,0.21067415730337077,0.21067415730337077,3.1839258114374034,54.54545454545454,54.54545454545454,100.0
46,0.21067415730337077,0.21067415730337077,3.1839258114374034,54.54545454545454,54.54545454545454,100.0
47,0.21067415730337077,0.21067415730337077,3.1839258114374034,54.54545454545454,54.54545454545454,100.0
48,0.21067415730337077,0.21067415730337077,3.1839258114374034,54.54545454545454,54.54545454545454,100.0
49,0.21067415730337077,0.21067415730337077,3.1839258114374034,54.54545454545454,54.54545454545454,100.0
50,0.22156573116691286,0.22156573116691286,6.896551724137931,55.333333333333336,55.333333333333336,100.0
51,0.22156573116691286,0.22156573116691286,6.896551724137931,55.333333333333336,55.333333333333336,100.0
52,0.22156573116691286,0.22156573116691286,6.896551724137931,55.333333333333336,55.333333333333336,100.0
53,0.22156573116691286,0.22156573116691286,6.896551724137931,55.333333333333336,55.333333333333336,100.0
54,0.22156573116691286,0.22156573116691286,6.896551724137931,55.333333333333336,55.333333333333336,100.0
55,0.31779661016949157,0.31779661016949157,13.333333333333334,55.72989936154096,55.72989936154096,100.0
56,0.31779661016949157,0.31779661016949157,13.333333333333334,55.72989936154096,55.72989936154096,100.0
57,0.31779661016949157,0.31779661016949157,13.333333333333334,55.72989936154096,55.72989936154096,100.0
58,0.31779661016949157,0.31779661016949157,13.333333333333334,55.72989936154096,55.72989936154096,100.0
59,0.31779661016949157,0.31779661016949157,13.333333333333334,55.72989936154096,55.72989936154096,100.0
60,1.731066460587326,1.731066460587326,15.384615384615385,60.0,60.0,100.0
61,1.731066460587326,1.731066460587326,15.384615384615385,60.0,60.0,100.0
62,1.731066460587326,1.731066460587326,15.384615384615385,60.0,60.0,100.0
63,1.731066460587326,1.731066460587326,15.384615384615385,60.0,60.0,100.0
64,1.731066460587326,1.731066460587326,15.384615384615385,60.0,60.0,100.0
65,2.072141212586339,2.072141212586339,15.666666666666668,60.60606060606061,60.60606060606061,100.0
66,2.072141212586339,2.072141212586339,15.666666666666668,60.60606060606061,60.60606060606061,100.0
67,2.072141212586339,2.072141212586339,15.666666666666668,60.60606060606061,60.60606060606061,100.0
68,2.072141212586339,2.072141212586339,15.666666666666668,60.60606060606061,60.60606060606061,100.0
69,2.072141212586339,2.072141212586339,15.666666666666668,60.60606060606061,60.60606060606061,100.0
70,2.0785219399538106,2.0785219399538106,16.25,64.1025641025641,64.1025641025641,100.0
71,2.0785219399538106,2.0785219399538106,16.25,64.1025641025641,64.1025641025641,100.0
72,2.0785219399538106,2.0785219399538106,16.25,64.1025641025641,64.1025641025641,100.0
73,2.0785219399538106,2.0785219399538106,16.25,64.1025641025641,64.1025641025641,100.0
74,2.0785219399538106,2.0785219399538106,16.25,64.1025641025641,64.1025641025641,100.0
75,4.0,4.0,16.666666666666664,64.6474358974359,64.6474358974359,100.0
76,4.0,4.0,16.666666666666664,64.6474358974359,64.6474358974359,100.0
77,4.0,4.0,16.666666666666664,64.6474358974359,64.6474358974359,100.0
78,4.0,4.0,16.666666666666664,64.6474358974359,64.6474358974359,100.0
79,4.0,4.0,16.666666666666664,64.6474358974359,64.6474358974359,100.0
80,12.307692307692308,12.307692307692308,16.666666666666664,66.66666666666666,66.66666666666666,100.0
81,12.307692307692308,12.307692307692308,16.666666666666664,66.66666666666666,66.66666666666666,100.0
82,12.307692307692308,12.307692307692308,16.666666666666664,66.66666666666666,66.66666666666666,100.0
83,12.307692307692308,12.307692307692308,16.666666666666664,66.66666666666666,66.66666666666666,100.0
84,12.307692307692308,12.307692307692308,16.666666666666664,66.66666666666666,66.66666666666666,100.0
85,17.497385848727777,17.497385848727777,19.518996165911467,76.66666666666667,76.66666666666667,100.0
86,17.497385848727777,17.497385848727777,19.518996165911467,76.66666666666667,76.66666666666667,100.0
87,17.497385848727777,17.497385848727777,19.518996165911467,76.66666666666667,76.66666666666667,100.0
88,17.497385848727777,17.497385848727777,19.518996165911467,76.66666666666667,76.66666666666667,100.0
89,17.497385848727777,17.497385848727777,19.518996165911467,76.66666666666667,76.66666666666667,100.0
90,19.965371713018072,19.965371713018072,25.787252461854777,80.0,80.0,100.0
91,19.965371713018072,19.965371713018072,25.787252461854777,80.0,80.0,100.0
92,19.965371713018072,19.965371713018072,25.787252461854777,80.0,80.0,100.0
93,19.965371713018072,19.965371713018072,25.787252461854777,80.0,80.0,100.0
94,19.965371713018072,19.965371713018072,25.787252461854777,80.0,80.0,100.0
95,61.016949152542374,61.016949152542374,61.016949152542374,84.21052631578947,84.21052631578947,100.0
96,61.016949152542374,61.016949152542374,61.016949152542374,84.21052631578947,84.21052631578947,100.0
97,61.016949152542374,61.016949152542374,61.016949152542374,84.21052631578947,84.21052631578947,100.0
98,61.016949152542374,61.016949152542374,61.016949152542374,84.21052631578947,84.21052631578947,100.0
99,61.016949152542374,61.016949152542374,61.016949152542374,84.21052631578947,84.21052631578947,100.0
100,61.40350877192983,61.40350877192983,61.40350877192983,85.71428571428571,85.71428571428571,100.0
101,61.40350877192983,61.40350877192983,61.40350877192983,85.71428571428571,85.71428571428571,100.0
102,61.40350877192983,61.40350877192983,61.40350877192983,85.71428571428571,85.71428571428571,100.0
103,61.40350877192983,61.40350877192983,61.40350877192983,85.71428571428571,85.71428571428571,100.0
104,61.40350877192983,61.40350877192983,61.40350877192983,85.71428571428571,85.71428571428571,100.0
105,64.28571428571429,64.28571428571429,64.28571428571429,87.5,87.5,100.0
106,64.28571428571429,64.28571428571429,64.28571428571429,87.5,87.5,100.0
107,64.28571428571429,64.28571428571429,64.28571428571429,87.5,87.5,100.0
108,64.28571428571429,64.28571428571429,64.28571428571429,87.5,87.5,100.0
109,64.28571428571429,64.28571428571429,64.28571428571429,87.5,87.5,100.0
110,66.66666666666666,66.66666666666666,66.66666666666666,90.67796610169492,90.67796610169492,100.0
111,66.66666666666666,66.66666666666666,66.66666666666666,90.67796610169492,90.67796610169492,100.0
112,66.66666666666666,66.66666666666666,66.66666666666666,90.67796610169492,90.67796610169492,100.0
113,66.66666666666666,66.66666666666666,66.66666666666666,90.67796610169492,90.67796610169492,100.0
114,66.66666666666666,66.66666666666666,66.66666666666666,90.67796610169492,90.67796610169492,100.0
115,66.66666666666666,66.66666666666666,66.66666666666666,100.0,100.0,100.0
116,66.66666666666666,66.66666666666666,66.66666666666666,100.0,100.0,100.0
117,66.66666666666666,66.66666666666666,66.66666666666666,100.0,100.0,100.0
118,66.66666666666666,66.66666666666666,66.66666666666666,100.0,100.0,100.0
119,66.66666666666666,66.66666666666666,66.66666666666666,100.0,100.0,100.0
120,80.0,80.0,80.0,100.0,100.0,100.0
121,80.0,80.0,80.0,100.0,100.0,100.0
122,80.0,80.0,80.0,100.0,100.0,100.0
123,80.0,80.0,80.0,100.0,100.0,100.0
124,80.0,80.0,80.0,100.0,100.0,100.0
125,100.0,100.0,100.0,100.0,100.0,100.0
126,100.0,100.0,100.0,100.0,100.0,100.0
127,100.0,100.0,100.0,100.0,100.0,100.0
128,100.0,100.0,100.0,100.0,100.0,100.0
129,100.0,100.0,100.0,100.0,100.0,100.0


==> figures/evaluation/percent_remaining_allzi.csv <==
,all,domination,no-necessary,no-domination,simple,none
0,5.617977528089887,100.0,6.0606060606060606,6.0606060606060606,6.0606060606060606,100.0
1,5.617977528089887,100.0,6.0606060606060606,6.0606060606060606,6.0606060606060606,100.0
2,5.617977528089887,100.0,6.0606060606060606,6.0606060606060606,6.0606060606060606,100.0
3,5.617977528089887,100.0,6.0606060606060606,6.0606060606060606,6.0606060606060606,100.0
4,5.617977528089887,100.0,6.0606060606060606,6.0606060606060606,6.0606060606060606,100.0
5,6.0606060606060606,100.0,11.5,20.0,20.0,100.0
6,6.0606060606060606,100.0,11.5,20.0,20.0,100.0
7,6.0606060606060606,100.0,11.5,20.0,20.0,100.0
8,6.0606060606060606,100.0,11.5,20.0,20.0,100.0
9,6.0606060606060606,100.0,11.5,20.0,20.0,100.0
10,8.96551724137931,100.0,17.134831460674157,25.0,25.0,100.0
11,8.96551724137931,100.0,17.134831460674157,25.0,25.0,100.0
12,8.96551724137931,100.0,17.134831460674157,25.0,25.0,100.0
13,8.96551724137931,100.0,17.134831460674157,25.0,25.0,100.0
14,8.96551724137931,100.0,17.134831460674157,25.0,25.0,100.0
15,10.0,100.0,18.181818181818183,29.3188202247191,29.3188202247191,100.0
16,10.0,100.0,18.181818181818183,29.3188202247191,29.3188202247191,100.0
17,10.0,100.0,18.181818181818183,29.3188202247191,29.3188202247191,100.0
18,10.0,100.0,18.181818181818183,29.3188202247191,29.3188202247191,100.0
19,10.0,100.0,18.181818181818183,29.3188202247191,29.3188202247191,100.0
20,10.0,100.0,19.202363367799112,30.45550847457627,30.45550847457627,100.0
21,10.0,100.0,19.202363367799112,30.45550847457627,30.45550847457627,100.0
22,10.0,100.0,19.202363367799112,30.45550847457627,30.45550847457627,100.0
23,10.0,100.0,19.202363367799112,30.45550847457627,30.45550847457627,100.0
24,10.0,100.0,19.202363367799112,30.45550847457627,30.45550847457627,100.0
25,10.0,100.0,19.65042372881356,32.570162481536194,32.570162481536194,100.0
26,10.0,100.0,19.65042372881356,32.570162481536194,32.570162481536194,100.0
27,10.0,100.0,19.65042372881356,32.570162481536194,32.570162481536194,100.0
28,10.0,100.0,19.65042372881356,32.570162481536194,32.570162481536194,100.0
29,10.0,100.0,19.65042372881356,32.570162481536194,32.570162481536194,100.0
30,12.5,100.0,21.043745203376822,35.456638526477356,35.456638526477356,100.0
31,12.5,100.0,21.043745203376822,35.456638526477356,35.456638526477356,100.0
32,12.5,100.0,21.043745203376822,35.456638526477356,35.456638526477356,100.0
33,12.5,100.0,21.043745203376822,35.456638526477356,35.456638526477356,100.0
34,12.5,100.0,21.043745203376822,35.456638526477356,35.456638526477356,100.0
35,12.640449438202248,100.0,21.17013086989992,35.47140649149923,35.47140649149923,100.0
36,12.640449438202248,100.0,21.17013086989992,35.47140649149923,35.47140649149923,100.0
37,12.640449438202248,100.0,21.17013086989992,35.47140649149923,35.47140649149923,100.0
38,12.640449438202248,100.0,21.17013086989992,35.47140649149923,35.47140649149923,100.0
39,12.640449438202248,100.0,21.17013086989992,35.47140649149923,35.47140649149923,100.0
40,12.82051282051282,100.0,21.468315301391037,35.535026943802926,35.535026943802926,100.0
41,12.82051282051282,100.0,21.468315301391037,35.535026943802926,35.535026943802926,100.0
42,12.82051282051282,100.0,21.468315301391037,35.535026943802926,35.535026943802926,100.0
43,12.82051282051282,100.0,21.468315301391037,35.535026943802926,35.535026943802926,100.0
44,12.82051282051282,100.0,21.468315301391037,35.535026943802926,35.535026943802926,100.0
45,13.369397217928903,100.0,25.0,36.36363636363637,36.36363636363637,100.0
46,13.369397217928903,100.0,25.0,36.36363636363637,36.36363636363637,100.0
47,13.369397217928903,100.0,25.0,36.36363636363637,36.36363636363637,100.0
48,13.369397217928903,100.0,25.0,36.36363636363637,36.36363636363637,100.0
49,13.369397217928903,100.0,25.0,36.36363636363637,36.36363636363637,100.0
50,13.507290867229472,100.0,36.02564102564102,44.77564102564103,44.77564102564103,100.0
51,13.507290867229472,100.0,36.02564102564102,44.77564102564103,44.77564102564103,100.0
52,13.507290867229472,100.0,36.02564102564102,44.77564102564103,44.77564102564103,100.0
53,13.507290867229472,100.0,36.02564102564102,44.77564102564103,44.77564102564103,100.0
54,13.507290867229472,100.0,36.02564102564102,44.77564102564103,44.77564102564103,100.0
55,13.548883756735949,100.0,40.18821889159986,48.553502962704776,48.553502962704776,100.0
56,13.548883756735949,100.0,40.18821889159986,48.553502962704776,48.553502962704776,100.0
57,13.548883756735949,100.0,40.18821889159986,48.553502962704776,48.553502962704776,100.0
58,13.548883756735949,100.0,40.18821889159986,48.553502962704776,48.553502962704776,100.0
59,13.548883756735949,100.0,40.18821889159986,48.553502962704776,48.553502962704776,100.0
60,13.61228813559322,100.0,49.724055838112754,56.39000108213396,56.39000108213396,100.0
61,13.61228813559322,100.0,49.724055838112754,56.39000108213396,56.39000108213396,100.0
62,13.61228813559322,100.0,49.724055838112754,56.39000108213396,56.39000108213396,100.0
63,13.61228813559322,100.0,49.724055838112754,56.39000108213396,56.39000108213396,100.0
64,13.61228813559322,100.0,49.724055838112754,56.39000108213396,56.39000108213396,100.0
65,14.285714285714285,100.0,53.84615384615385,66.33333333333333,66.33333333333333,100.0
66,14.285714285714285,100.0,53.84615384615385,66.33333333333333,66.33333333333333,100.0
67,14.285714285714285,100.0,53.84615384615385,66.33333333333333,66.33333333333333,100.0
68,14.285714285714285,100.0,53.84615384615385,66.33333333333333,66.33333333333333,100.0
69,14.285714285714285,100.0,53.84615384615385,66.33333333333333,66.33333333333333,100.0
70,16.54357459379616,100.0,60.0,66.66666666666666,66.66666666666666,100.0
71,16.54357459379616,100.0,60.0,66.66666666666666,66.66666666666666,100.0
72,16.54357459379616,100.0,60.0,66.66666666666666,66.66666666666666,100.0
73,16.54357459379616,100.0,60.0,66.66666666666666,66.66666666666666,100.0
74,16.54357459379616,100.0,60.0,66.66666666666666,66.66666666666666,100.0
75,16.666666666666664,100.0,60.0,66.66666666666666,66.66666666666666,100.0
76,16.666666666666664,100.0,60.0,66.66666666666666,66.66666666666666,100.0
77,16.666666666666664,100.0,60.0,66.66666666666666,66.66666666666666,100.0
78,16.666666666666664,100.0,60.0,66.66666666666666,66.66666666666666,100.0
79,16.666666666666664,100.0,60.0,66.66666666666666,66.66666666666666,100.0
80,18.181818181818183,100.0,65.0,66.66666666666666,66.66666666666666,100.0
81,18.181818181818183,100.0,65.0,66.66666666666666,66.66666666666666,100.0
82,18.181818181818183,100.0,65.0,66.66666666666666,66.66666666666666,100.0
83,18.181818181818183,100.0,65.0,66.66666666666666,66.66666666666666,100.0
84,18.181818181818183,100.0,65.0,66.66666666666666,66.66666666666666,100.0
85,20.0,100.0,65.1685393258427,68.53932584269663,68.53932584269663,100.0
86,20.0,100.0,65.1685393258427,68.53932584269663,68.53932584269663,100.0
87,20.0,100.0,65.1685393258427,68.53932584269663,68.53932584269663,100.0
88,20.0,100.0,65.1685393258427,68.53932584269663,68.53932584269663,100.0
89,20.0,100.0,65.1685393258427,68.53932584269663,68.53932584269663,100.0
90,24.119902405019168,100.0,66.66666666666666,69.23076923076923,69.23076923076923,100.0
91,24.119902405019168,100.0,66.66666666666666,69.23076923076923,69.23076923076923,100.0
92,24.119902405019168,100.0,66.66666666666666,69.23076923076923,69.23076923076923,100.0
93,24.119902405019168,100.0,66.66666666666666,69.23076923076923,69.23076923076923,100.0
94,24.119902405019168,100.0,66.66666666666666,69.23076923076923,69.23076923076923,100.0
95,25.0,100.0,71.03448275862068,71.9298245614035,71.9298245614035,100.0
96,25.0,100.0,71.03448275862068,71.9298245614035,71.9298245614035,100.0
97,25.0,100.0,71.03448275862068,71.9298245614035,71.9298245614035,100.0
98,25.0,100.0,71.03448275862068,71.9298245614035,71.9298245614035,100.0
99,25.0,100.0,71.03448275862068,71.9298245614035,71.9298245614035,100.0
100,27.594416188724164,100.0,71.9298245614035,75.17241379310344,75.17241379310344,100.0
101,27.594416188724164,100.0,71.9298245614035,75.17241379310344,75.17241379310344,100.0
102,27.594416188724164,100.0,71.9298245614035,75.17241379310344,75.17241379310344,100.0
103,27.594416188724164,100.0,71.9298245614035,75.17241379310344,75.17241379310344,100.0
104,27.594416188724164,100.0,71.9298245614035,75.17241379310344,75.17241379310344,100.0
105,31.602564102564102,100.0,78.8135593220339,78.8135593220339,78.8135593220339,100.0
106,31.602564102564102,100.0,78.8135593220339,78.8135593220339,78.8135593220339,100.0
107,31.602564102564102,100.0,78.8135593220339,78.8135593220339,78.8135593220339,100.0
108,31.602564102564102,100.0,78.8135593220339,78.8135593220339,78.8135593220339,100.0
109,31.602564102564102,100.0,78.8135593220339,78.8135593220339,78.8135593220339,100.0
110,44.0,100.0,80.0,80.0,80.0,100.0
111,44.0,100.0,80.0,80.0,80.0,100.0
112,44.0,100.0,80.0,80.0,80.0,100.0
113,44.0,100.0,80.0,80.0,80.0,100.0
114,44.0,100.0,80.0,80.0,80.0,100.0
115,66.66666666666666,100.0,85.71428571428571,85.71428571428571,85.71428571428571,100.0
116,66.66666666666666,100.0,85.71428571428571,85.71428571428571,85.71428571428571,100.0
117,66.66666666666666,100.0,85.71428571428571,85.71428571428571,85.71428571428571,100.0
118,66.66666666666666,100.0,85.71428571428571,85.71428571428571,85.71428571428571,100.0
119,66.66666666666666,100.0,85.71428571428571,85.71428571428571,85.71428571428571,100.0
120,71.9298245614035,100.0,91.66666666666666,91.66666666666666,91.66666666666666,100.0
121,71.9298245614035,100.0,91.66666666666666,91.66666666666666,91.66666666666666,100.0
122,71.9298245614035,100.0,91.66666666666666,91.66666666666666,91.66666666666666,100.0
123,71.9298245614035,100.0,91.66666666666666,91.66666666666666,91.66666666666666,100.0
124,71.9298245614035,100.0,91.66666666666666,91.66666666666666,91.66666666666666,100.0
125,78.8135593220339,100.0,100.0,100.0,100.0,100.0
126,78.8135593220339,100.0,100.0,100.0,100.0,100.0
127,78.8135593220339,100.0,100.0,100.0,100.0,100.0
128,78.8135593220339,100.0,100.0,100.0,100.0,100.0
129,78.8135593220339,100.0,100.0,100.0,100.0,100.0


==> figures/evaluation/percent_remaining_normal.csv <==
,all,domination,no-necessary,no-domination,simple,none
0,12.413793103448276,100.0,14.606741573033707,49.26144756277696,49.26144756277696,100.0
1,12.413793103448276,100.0,14.606741573033707,49.26144756277696,49.26144756277696,100.0
2,12.413793103448276,100.0,14.606741573033707,49.26144756277696,49.26144756277696,100.0
3,12.413793103448276,100.0,14.606741573033707,49.26144756277696,49.26144756277696,100.0
4,12.413793103448276,100.0,14.606741573033707,49.26144756277696,49.26144756277696,100.0
5,14.606741573033707,100.0,18.181818181818183,58.06004618937644,58.06004618937644,100.0
6,14.606741573033707,100.0,18.181818181818183,58.06004618937644,58.06004618937644,100.0
7,14.606741573033707,100.0,18.181818181818183,58.06004618937644,58.06004618937644,100.0
8,14.606741573033707,100.0,18.181818181818183,58.06004618937644,58.06004618937644,100.0
9,14.606741573033707,100.0,18.181818181818183,58.06004618937644,58.06004618937644,100.0
10,16.666666666666664,100.0,19.5,58.40368380660015,58.40368380660015,100.0
11,16.666666666666664,100.0,19.5,58.40368380660015,58.40368380660015,100.0
12,16.666666666666664,100.0,19.5,58.40368380660015,58.40368380660015,100.0
13,16.666666666666664,100.0,19.5,58.40368380660015,58.40368380660015,100.0
14,16.666666666666664,100.0,19.5,58.40368380660015,58.40368380660015,100.0
15,18.181818181818183,100.0,23.855243722304284,58.60896445131376,58.60896445131376,100.0
16,18.181818181818183,100.0,23.855243722304284,58.60896445131376,58.60896445131376,100.0
17,18.181818181818183,100.0,23.855243722304284,58.60896445131376,58.60896445131376,100.0
18,18.181818181818183,100.0,23.855243722304284,58.60896445131376,58.60896445131376,100.0
19,18.181818181818183,100.0,23.855243722304284,58.60896445131376,58.60896445131376,100.0
20,19.5,100.0,24.01685393258427,59.62078651685393,59.62078651685393,100.0
21,19.5,100.0,24.01685393258427,59.62078651685393,59.62078651685393,100.0
22,19.5,100.0,24.01685393258427,59.62078651685393,59.62078651685393,100.0
23,19.5,100.0,24.01685393258427,59.62078651685393,59.62078651685393,100.0
24,19.5,100.0,24.01685393258427,59.62078651685393,59.62078651685393,100.0
25,20.0,100.0,24.152542372881356,61.970338983050844,61.970338983050844,100.0
26,20.0,100.0,24.152542372881356,61.970338983050844,61.970338983050844,100.0
27,20.0,100.0,24.152542372881356,61.970338983050844,61.970338983050844,100.0
28,20.0,100.0,24.152542372881356,61.970338983050844,61.970338983050844,100.0
29,20.0,100.0,24.152542372881356,61.970338983050844,61.970338983050844,100.0
30,20.0,100.0,24.89639293937068,63.297316138027185,63.297316138027185,100.0
31,20.0,100.0,24.89639293937068,63.297316138027185,63.297316138027185,100.0
32,20.0,100.0,24.89639293937068,63.297316138027185,63.297316138027185,100.0
33,20.0,100.0,24.89639293937068,63.297316138027185,63.297316138027185,100.0
34,20.0,100.0,24.89639293937068,63.297316138027185,63.297316138027185,100.0
35,20.656779661016948,100.0,25.034642032332567,64.82758620689654,64.82758620689654,100.0
36,20.656779661016948,100.0,25.034642032332567,64.82758620689654,64.82758620689654,100.0
37,20.656779661016948,100.0,25.034642032332567,64.82758620689654,64.82758620689654,100.0
38,20.656779661016948,100.0,25.034642032332567,64.82758620689654,64.82758620689654,100.0
39,20.656779661016948,100.0,25.034642032332567,64.82758620689654,64.82758620689654,100.0
40,20.751404494382022,100.0,25.347758887171562,66.66666666666666,66.66666666666666,100.0
41,20.751404494382022,100.0,25.347758887171562,66.66666666666666,66.66666666666666,100.0
42,20.751404494382022,100.0,25.347758887171562,66.66666666666666,66.66666666666666,100.0
43,20.751404494382022,100.0,25.347758887171562,66.66666666666666,66.66666666666666,100.0
44,20.751404494382022,100.0,25.347758887171562,66.66666666666666,66.66666666666666,100.0
45,22.009273570324574,100.0,33.33333333333333,69.5,69.5,100.0
46,22.009273570324574,100.0,33.33333333333333,69.5,69.5,100.0
47,22.009273570324574,100.0,33.33333333333333,69.5,69.5,100.0
48,22.009273570324574,100.0,33.33333333333333,69.5,69.5,100.0
49,22.009273570324574,100.0,33.33333333333333,69.5,69.5,100.0
50,22.4712202609363,100.0,40.0,72.22162103668435,72.22162103668435,100.0
51,22.4712202609363,100.0,40.0,72.22162103668435,72.22162103668435,100.0
52,22.4712202609363,100.0,40.0,72.22162103668435,72.22162103668435,100.0
53,22.4712202609363,100.0,40.0,72.22162103668435,72.22162103668435,100.0
54,22.4712202609363,100.0,40.0,72.22162103668435,72.22162103668435,100.0
55,22.525019245573517,100.0,40.689655172413794,72.72727272727273,72.72727272727273,100.0
56,22.525019245573517,100.0,40.689655172413794,72.72727272727273,72.72727272727273,100.0
57,22.525019245573517,100.0,40.689655172413794,72.72727272727273,72.72727272727273,100.0
58,22.525019245573517,100.0,40.689655172413794,72.72727272727273,72.72727272727273,100.0
59,22.525019245573517,100.0,40.689655172413794,72.72727272727273,72.72727272727273,100.0
60,23.076923076923077,100.0,41.47786685256187,73.33333333333333,73.33333333333333,100.0
61,23.076923076923077,100.0,41.47786685256187,73.33333333333333,73.33333333333333,100.0
62,23.076923076923077,100.0,41.47786685256187,73.33333333333333,73.33333333333333,100.0
63,23.076923076923077,100.0,41.47786685256187,73.33333333333333,73.33333333333333,100.0
64,23.076923076923077,100.0,41.47786685256187,73.33333333333333,73.33333333333333,100.0
65,23.190546528803544,100.0,42.37179487179487,74.15730337078652,74.15730337078652,100.0
66,23.190546528803544,100.0,42.37179487179487,74.15730337078652,74.15730337078652,100.0
67,23.190546528803544,100.0,42.37179487179487,74.15730337078652,74.15730337078652,100.0
68,23.190546528803544,100.0,42.37179487179487,74.15730337078652,74.15730337078652,100.0
69,23.190546528803544,100.0,42.37179487179487,74.15730337078652,74.15730337078652,100.0
70,28.000000000000004,100.0,43.58974358974359,74.35897435897436,74.35897435897436,100.0
71,28.000000000000004,100.0,43.58974358974359,74.35897435897436,74.35897435897436,100.0
72,28.000000000000004,100.0,43.58974358974359,74.35897435897436,74.35897435897436,100.0
73,28.000000000000004,100.0,43.58974358974359,74.35897435897436,74.35897435897436,100.0
74,28.000000000000004,100.0,43.58974358974359,74.35897435897436,74.35897435897436,100.0
75,33.33333333333333,100.0,44.0,75.75757575757575,75.75757575757575,100.0
76,33.33333333333333,100.0,44.0,75.75757575757575,75.75757575757575,100.0
77,33.33333333333333,100.0,44.0,75.75757575757575,75.75757575757575,100.0
78,33.33333333333333,100.0,44.0,75.75757575757575,75.75757575757575,100.0
79,33.33333333333333,100.0,44.0,75.75757575757575,75.75757575757575,100.0
80,37.916666666666664,100.0,50.0,77.75641025641026,77.75641025641026,100.0
81,37.916666666666664,100.0,50.0,77.75641025641026,77.75641025641026,100.0
82,37.916666666666664,100.0,50.0,77.75641025641026,77.75641025641026,100.0
83,37.916666666666664,100.0,50.0,77.75641025641026,77.75641025641026,100.0
84,37.916666666666664,100.0,50.0,77.75641025641026,77.75641025641026,100.0
85,39.212269083304285,100.0,50.113624066659455,86.66666666666667,86.66666666666667,100.0
86,39.212269083304285,100.0,50.113624066659455,86.66666666666667,86.66666666666667,100.0
87,39.212269083304285,100.0,50.113624066659455,86.66666666666667,86.66666666666667,100.0
88,39.212269083304285,100.0,50.113624066659455,86.66666666666667,86.66666666666667,100.0
89,39.212269083304285,100.0,50.113624066659455,86.66666666666667,86.66666666666667,100.0
90,42.79839844172709,100.0,66.66666666666666,86.66666666666667,86.66666666666667,100.0
91,42.79839844172709,100.0,66.66666666666666,86.66666666666667,86.66666666666667,100.0
92,42.79839844172709,100.0,66.66666666666666,86.66666666666667,86.66666666666667,100.0
93,42.79839844172709,100.0,66.66666666666666,86.66666666666667,86.66666666666667,100.0
94,42.79839844172709,100.0,66.66666666666666,86.66666666666667,86.66666666666667,100.0
95,66.66666666666666,100.0,80.50847457627118,92.85714285714286,92.85714285714286,100.0
96,66.66666666666666,100.0,80.50847457627118,92.85714285714286,92.85714285714286,100.0
97,66.66666666666666,100.0,80.50847457627118,92.85714285714286,92.85714285714286,100.0
98,66.66666666666666,100.0,80.50847457627118,92.85714285714286,92.85714285714286,100.0
99,66.66666666666666,100.0,80.50847457627118,92.85714285714286,92.85714285714286,100.0
100,80.50847457627118,100.0,89.47368421052632,95.76271186440678,95.76271186440678,100.0
101,80.50847457627118,100.0,89.47368421052632,95.76271186440678,95.76271186440678,100.0
102,80.50847457627118,100.0,89.47368421052632,95.76271186440678,95.76271186440678,100.0
103,80.50847457627118,100.0,89.47368421052632,95.76271186440678,95.76271186440678,100.0
104,80.50847457627118,100.0,89.47368421052632,95.76271186440678,95.76271186440678,100.0
105,89.47368421052632,100.0,92.85714285714286,95.83333333333334,95.83333333333334,100.0
106,89.47368421052632,100.0,92.85714285714286,95.83333333333334,95.83333333333334,100.0
107,89.47368421052632,100.0,92.85714285714286,95.83333333333334,95.83333333333334,100.0
108,89.47368421052632,100.0,92.85714285714286,95.83333333333334,95.83333333333334,100.0
109,89.47368421052632,100.0,92.85714285714286,95.83333333333334,95.83333333333334,100.0
110,92.85714285714286,100.0,95.83333333333334,96.49122807017544,96.49122807017544,100.0
111,92.85714285714286,100.0,95.83333333333334,96.49122807017544,96.49122807017544,100.0
112,92.85714285714286,100.0,95.83333333333334,96.49122807017544,96.49122807017544,100.0
113,92.85714285714286,100.0,95.83333333333334,96.49122807017544,96.49122807017544,100.0
114,92.85714285714286,100.0,95.83333333333334,96.49122807017544,96.49122807017544,100.0
115,95.83333333333334,100.0,100.0,100.0,100.0,100.0
116,95.83333333333334,100.0,100.0,100.0,100.0,100.0
117,95.83333333333334,100.0,100.0,100.0,100.0,100.0
118,95.83333333333334,100.0,100.0,100.0,100.0,100.0
119,95.83333333333334,100.0,100.0,100.0,100.0,100.0
120,100.0,100.0,100.0,100.0,100.0,100.0
121,100.0,100.0,100.0,100.0,100.0,100.0
122,100.0,100.0,100.0,100.0,100.0,100.0
123,100.0,100.0,100.0,100.0,100.0,100.0
124,100.0,100.0,100.0,100.0,100.0,100.0
125,100.0,100.0,100.0,100.0,100.0,100.0
126,100.0,100.0,100.0,100.0,100.0,100.0
127,100.0,100.0,100.0,100.0,100.0,100.0
128,100.0,100.0,100.0,100.0,100.0,100.0
129,100.0,100.0,100.0,100.0,100.0,100.0


==> figures/evaluation/reduction_gap_allzi.csv <==
,all,domination,no-necessary,no-domination,simple,none
0,0.0,0.0,0.0,0.0,0.0,100.0
1,0.0,0.0,0.0,0.0,0.0,100.0
2,0.0,0.0,0.0,0.0,0.0,100.0
3,0.0,0.0,0.0,0.0,0.0,100.0
4,0.0,0.0,0.0,0.0,0.0,100.0
5,0.0,0.0,0.0,0.0,0.0,100.0
6,0.0,0.0,0.0,0.0,0.0,100.0
7,0.0,0.0,0.0,0.0,0.0,100.0
8,0.0,0.0,0.0,0.0,0.0,100.0
9,0.0,0.0,0.0,0.0,0.0,100.0
10,0.0,0.0,0.0,15.0,15.0,100.0
11,0.0,0.0,0.0,15.0,15.0,100.0
12,0.0,0.0,0.0,15.0,15.0,100.0
13,0.0,0.0,0.0,15.0,15.0,100.0
14,0.0,0.0,0.0,15.0,15.0,100.0
15,0.0,0.0,5.0,22.443181818181817,22.443181818181817,100.0
16,0.0,0.0,5.0,22.443181818181817,22.443181818181817,100.0
17,0.0,0.0,5.0,22.443181818181817,22.443181818181817,100.0
18,0.0,0.0,5.0,22.443181818181817,22.443181818181817,100.0
19,0.0,0.0,5.0,22.443181818181817,22.443181818181817,100.0
20,0.0,0.0,6.8181818181818175,22.727272727272727,22.727272727272727,100.0
21,0.0,0.0,6.8181818181818175,22.727272727272727,22.727272727272727,100.0
22,0.0,0.0,6.8181818181818175,22.727272727272727,22.727272727272727,100.0
23,0.0,0.0,6.8181818181818175,22.727272727272727,22.727272727272727,100.0
24,0.0,0.0,6.8181818181818175,22.727272727272727,22.727272727272727,100.0
25,0.0,0.0,8.806818181818182,23.404255319148938,23.404255319148938,100.0
26,0.0,0.0,8.806818181818182,23.404255319148938,23.404255319148938,100.0
27,0.0,0.0,8.806818181818182,23.404255319148938,23.404255319148938,100.0
28,0.0,0.0,8.806818181818182,23.404255319148938,23.404255319148938,100.0
29,0.0,0.0,8.806818181818182,23.404255319148938,23.404255319148938,100.0
30,0.0,0.0,10.212765957446807,29.45838837516512,29.45838837516512,100.0
31,0.0,0.0,10.212765957446807,29.45838837516512,29.45838837516512,100.0
32,0.0,0.0,10.212765957446807,29.45838837516512,29.45838837516512,100.0
33,0.0,0.0,10.212765957446807,29.45838837516512,29.45838837516512,100.0
34,0.0,0.0,10.212765957446807,29.45838837516512,29.45838837516512,100.0
35,0.0,0.0,11.889035667107,29.590488771466315,29.590488771466315,100.0
36,0.0,0.0,11.889035667107,29.590488771466315,29.590488771466315,100.0
37,0.0,0.0,11.889035667107,29.590488771466315,29.590488771466315,100.0
38,0.0,0.0,11.889035667107,29.590488771466315,29.590488771466315,100.0
39,0.0,0.0,11.889035667107,29.590488771466315,29.590488771466315,100.0
40,0.0,0.0,12.021136063408191,29.93288590604027,29.93288590604027,100.0
41,0.0,0.0,12.021136063408191,29.93288590604027,29.93288590604027,100.0
42,0.0,0.0,12.021136063408191,29.93288590604027,29.93288590604027,100.0
43,0.0,0.0,12.021136063408191,29.93288590604027,29.93288590604027,100.0
44,0.0,0.0,12.021136063408191,29.93288590604027,29.93288590604027,100.0
45,0.0,0.0,12.61744966442953,37.37704918032787,37.37704918032787,100.0
46,0.0,0.0,12.61744966442953,37.37704918032787,37.37704918032787,100.0
47,0.0,0.0,12.61744966442953,37.37704918032787,37.37704918032787,100.0
48,0.0,0.0,12.61744966442953,37.37704918032787,37.37704918032787,100.0
49,0.0,0.0,12.61744966442953,37.37704918032787,37.37704918032787,100.0
50,0.0,0.0,26.229508196721312,40.0,40.0,100.0
51,0.0,0.0,26.229508196721312,40.0,40.0,100.0
52,0.0,0.0,26.229508196721312,40.0,40.0,100.0
53,0.0,0.0,26.229508196721312,40.0,40.0,100.0
54,0.0,0.0,26.229508196721312,40.0,40.0,100.0
55,0.0,0.0,40.0,50.0,50.0,100.0
56,0.0,0.0,40.0,50.0,50.0,100.0
57,0.0,0.0,40.0,50.0,50.0,100.0
58,0.0,0.0,40.0,50.0,50.0,100.0
59,0.0,0.0,40.0,50.0,50.0,100.0
60,0.0,0.0,42.54007398273736,53.760789149198516,53.760789149198516,100.0
61,0.0,0.0,42.54007398273736,53.760789149198516,53.760789149198516,100.0
62,0.0,0.0,42.54007398273736,53.760789149198516,53.760789149198516,100.0
63,0.0,0.0,42.54007398273736,53.760789149198516,53.760789149198516,100.0
64,0.0,0.0,42.54007398273736,53.760789149198516,53.760789149198516,100.0
65,1.1363636363636365,1.1363636363636365,49.35064935064935,63.33333333333333,63.33333333333333,100.0
66,1.1363636363636365,1.1363636363636365,49.35064935064935,63.33333333333333,63.33333333333333,100.0
67,1.1363636363636365,1.1363636363636365,49.35064935064935,63.33333333333333,63.33333333333333,100.0
68,1.1363636363636365,1.1363636363636365,49.35064935064935,63.33333333333333,63.33333333333333,100.0
69,1.1363636363636365,1.1363636363636365,49.35064935064935,63.33333333333333,63.33333333333333,100.0
70,1.702127659574468,1.702127659574468,60.0,65.80086580086581,65.80086580086581,100.0
71,1.702127659574468,1.702127659574468,60.0,65.80086580086581,65.80086580086581,100.0
72,1.702127659574468,1.702127659574468,60.0,65.80086580086581,65.80086580086581,100.0
73,1.702127659574468,1.702127659574468,60.0,65.80086580086581,65.80086580086581,100.0
74,1.702127659574468,1.702127659574468,60.0,65.80086580086581,65.80086580086581,100.0
75,1.8791946308724832,1.8791946308724832,60.0,66.66666666666666,66.66666666666666,100.0
76,1.8791946308724832,1.8791946308724832,60.0,66.66666666666666,66.66666666666666,100.0
77,1.8791946308724832,1.8791946308724832,60.0,66.66666666666666,66.66666666666666,100.0
78,1.8791946308724832,1.8791946308724832,60.0,66.66666666666666,66.66666666666666,100.0
79,1.8791946308724832,1.8791946308724832,60.0,66.66666666666666,66.66666666666666,100.0
80,1.9815059445178336,1.9815059445178336,61.53846153846154,66.66666666666666,66.66666666666666,100.0
81,1.9815059445178336,1.9815059445178336,61.53846153846154,66.66666666666666,66.66666666666666,100.0
82,1.9815059445178336,1.9815059445178336,61.53846153846154,66.66666666666666,66.66666666666666,100.0
83,1.9815059445178336,1.9815059445178336,61.53846153846154,66.66666666666666,66.66666666666666,100.0
84,1.9815059445178336,1.9815059445178336,61.53846153846154,66.66666666666666,66.66666666666666,100.0
85,1.9815059445178336,1.9815059445178336,66.66666666666666,69.23076923076923,69.23076923076923,100.0
86,1.9815059445178336,1.9815059445178336,66.66666666666666,69.23076923076923,69.23076923076923,100.0
87,1.9815059445178336,1.9815059445178336,66.66666666666666,69.23076923076923,69.23076923076923,100.0
88,1.9815059445178336,1.9815059445178336,66.66666666666666,69.23076923076923,69.23076923076923,100.0
89,1.9815059445178336,1.9815059445178336,66.66666666666666,69.23076923076923,69.23076923076923,100.0
90,3.977272727272727,3.977272727272727,66.66666666666666,80.0,80.0,100.0
91,3.977272727272727,3.977272727272727,66.66666666666666,80.0,80.0,100.0
92,3.977272727272727,3.977272727272727,66.66666666666666,80.0,80.0,100.0
93,3.977272727272727,3.977272727272727,66.66666666666666,80.0,80.0,100.0
94,3.977272727272727,3.977272727272727,66.66666666666666,80.0,80.0,100.0
95,10.163934426229508,10.163934426229508,87.5,87.5,87.5,100.0
96,10.163934426229508,10.163934426229508,87.5,87.5,87.5,100.0
97,10.163934426229508,10.163934426229508,87.5,87.5,87.5,100.0
98,10.163934426229508,10.163934426229508,87.5,87.5,87.5,100.0
99,10.163934426229508,10.163934426229508,87.5,87.5,87.5,100.0
100,16.152897657213316,16.152897657213316,100.0,100.0,100.0,100.0
101,16.152897657213316,16.152897657213316,100.0,100.0,100.0,100.0
102,16.152897657213316,16.152897657213316,100.0,100.0,100.0,100.0
103,16.152897657213316,16.152897657213316,100.0,100.0,100.0,100.0
104,16.152897657213316,16.152897657213316,100.0,100.0,100.0,100.0
105,36.666666666666664,36.666666666666664,100.0,100.0,100.0,100.0
106,36.666666666666664,36.666666666666664,100.0,100.0,100.0,100.0
107,36.666666666666664,36.666666666666664,100.0,100.0,100.0,100.0
108,36.666666666666664,36.666666666666664,100.0,100.0,100.0,100.0
109,36.666666666666664,36.666666666666664,100.0,100.0,100.0,100.0
110,41.125541125541126,41.125541125541126,100.0,100.0,100.0,100.0
111,41.125541125541126,41.125541125541126,100.0,100.0,100.0,100.0
112,41.125541125541126,41.125541125541126,100.0,100.0,100.0,100.0
113,41.125541125541126,41.125541125541126,100.0,100.0,100.0,100.0
114,41.125541125541126,41.125541125541126,100.0,100.0,100.0,100.0
115,87.5,87.5,100.0,100.0,100.0,100.0
116,87.5,87.5,100.0,100.0,100.0,100.0
117,87.5,87.5,100.0,100.0,100.0,100.0
118,87.5,87.5,100.0,100.0,100.0,100.0
119,87.5,87.5,100.0,100.0,100.0,100.0
120,100.0,100.0,100.0,100.0,100.0,100.0
121,100.0,100.0,100.0,100.0,100.0,100.0
122,100.0,100.0,100.0,100.0,100.0,100.0
123,100.0,100.0,100.0,100.0,100.0,100.0
124,100.0,100.0,100.0,100.0,100.0,100.0
125,100.0,100.0,100.0,100.0,100.0,100.0
126,100.0,100.0,100.0,100.0,100.0,100.0
127,100.0,100.0,100.0,100.0,100.0,100.0
128,100.0,100.0,100.0,100.0,100.0,100.0
129,100.0,100.0,100.0,100.0,100.0,100.0


==> figures/evaluation/reduction_gap_normal.csv <==
,all,domination,no-necessary,no-domination,simple,none
0,0.0,0.0,0.0,22.508038585209004,22.508038585209004,100.0
1,0.0,0.0,0.0,22.508038585209004,22.508038585209004,100.0
2,0.0,0.0,0.0,22.508038585209004,22.508038585209004,100.0
3,0.0,0.0,0.0,22.508038585209004,22.508038585209004,100.0
4,0.0,0.0,0.0,22.508038585209004,22.508038585209004,100.0
5,0.0,0.0,0.0,31.2,31.2,100.0
6,0.0,0.0,0.0,31.2,31.2,100.0
7,0.0,0.0,0.0,31.2,31.2,100.0
8,0.0,0.0,0.0,31.2,31.2,100.0
9,0.0,0.0,0.0,31.2,31.2,100.0
10,0.0,0.0,0.0,31.28205128205128,31.28205128205128,100.0
11,0.0,0.0,0.0,31.28205128205128,31.28205128205128,100.0
12,0.0,0.0,0.0,31.28205128205128,31.28205128205128,100.0
13,0.0,0.0,0.0,31.28205128205128,31.28205128205128,100.0
14,0.0,0.0,0.0,31.28205128205128,31.28205128205128,100.0
15,0.0,0.0,0.0,36.045627376425855,36.045627376425855,100.0
16,0.0,0.0,0.0,36.045627376425855,36.045627376425855,100.0
17,0.0,0.0,0.0,36.045627376425855,36.045627376425855,100.0
18,0.0,0.0,0.0,36.045627376425855,36.045627376425855,100.0
19,0.0,0.0,0.0,36.045627376425855,36.045627376425855,100.0
20,0.0,0.0,1.929260450160772,36.07305936073059,36.07305936073059,100.0
21,0.0,0.0,1.929260450160772,36.07305936073059,36.07305936073059,100.0
22,0.0,0.0,1.929260450160772,36.07305936073059,36.07305936073059,100.0
23,0.0,0.0,1.929260450160772,36.07305936073059,36.07305936073059,100.0
24,0.0,0.0,1.929260450160772,36.07305936073059,36.07305936073059,100.0
25,0.0,0.0,4.8,36.761320030698386,36.761320030698386,100.0
26,0.0,0.0,4.8,36.761320030698386,36.761320030698386,100.0
27,0.0,0.0,4.8,36.761320030698386,36.761320030698386,100.0
28,0.0,0.0,4.8,36.761320030698386,36.761320030698386,100.0
29,0.0,0.0,4.8,36.761320030698386,36.761320030698386,100.0
30,0.0,0.0,4.957264957264957,43.95424836601307,43.95424836601307,100.0
31,0.0,0.0,4.957264957264957,43.95424836601307,43.95424836601307,100.0
32,0.0,0.0,4.957264957264957,43.95424836601307,43.95424836601307,100.0
33,0.0,0.0,4.957264957264957,43.95424836601307,43.95424836601307,100.0
34,0.0,0.0,4.957264957264957,43.95424836601307,43.95424836601307,100.0
35,0.0,0.0,6.692015209125475,44.44444444444444,44.44444444444444,100.0
36,0.0,0.0,6.692015209125475,44.44444444444444,44.44444444444444,100.0
37,0.0,0.0,6.692015209125475,44.44444444444444,44.44444444444444,100.0
38,0.0,0.0,6.692015209125475,44.44444444444444,44.44444444444444,100.0
39,0.0,0.0,6.692015209125475,44.44444444444444,44.44444444444444,100.0
40,0.0,0.0,6.8493150684931505,51.28205128205128,51.28205128205128,100.0
41,0.0,0.0,6.8493150684931505,51.28205128205128,51.28205128205128,100.0
42,0.0,0.0,6.8493150684931505,51.28205128205128,51.28205128205128,100.0
43,0.0,0.0,6.8493150684931505,51.28205128205128,51.28205128205128,100.0
44,0.0,0.0,6.8493150684931505,51.28205128205128,51.28205128205128,100.0
45,0.5128205128205128,0.5128205128205128,7.13737528779739,54.54545454545454,54.54545454545454,100.0
46,0.5128205128205128,0.5128205128205128,7.13737528779739,54.54545454545454,54.54545454545454,100.0
47,0.5128205128205128,0.5128205128205128,7.13737528779739,54.54545454545454,54.54545454545454,100.0
48,0.5128205128205128,0.5128205128205128,7.13737528779739,54.54545454545454,54.54545454545454,100.0
49,0.5128205128205128,0.5128205128205128,7.13737528779739,54.54545454545454,54.54545454545454,100.0
50,0.6430868167202572,0.6430868167202572,22.22222222222222,55.55555555555556,55.55555555555556,100.0
51,0.6430868167202572,0.6430868167202572,22.22222222222222,55.55555555555556,55.55555555555556,100.0
52,0.6430868167202572,0.6430868167202572,22.22222222222222,55.55555555555556,55.55555555555556,100.0
53,0.6430868167202572,0.6430868167202572,22.22222222222222,55.55555555555556,55.55555555555556,100.0
54,0.6430868167202572,0.6430868167202572,22.22222222222222,55.55555555555556,55.55555555555556,100.0
55,0.8,0.8,22.22222222222222,57.76119402985075,57.76119402985075,100.0
56,0.8,0.8,22.22222222222222,57.76119402985075,57.76119402985075,100.0
57,0.8,0.8,22.22222222222222,57.76119402985075,57.76119402985075,100.0
58,0.8,0.8,22.22222222222222,57.76119402985075,57.76119402985075,100.0
59,0.8,0.8,22.22222222222222,57.76119402985075,57.76119402985075,100.0
60,2.762854950115119,2.762854950115119,23.046875,61.53846153846154,61.53846153846154,100.0
61,2.762854950115119,2.762854950115119,23.046875,61.53846153846154,61.53846153846154,100.0
62,2.762854950115119,2.762854950115119,23.046875,61.53846153846154,61.53846153846154,100.0
63,2.762854950115119,2.762854950115119,23.046875,61.53846153846154,61.53846153846154,100.0
64,2.762854950115119,2.762854950115119,23.046875,61.53846153846154,61.53846153846154,100.0
65,3.3460076045627374,3.3460076045627374,26.47058823529412,66.66666666666666,66.66666666666666,100.0
66,3.3460076045627374,3.3460076045627374,26.47058823529412,66.66666666666666,66.66666666666666,100.0
67,3.3460076045627374,3.3460076045627374,26.47058823529412,66.66666666666666,66.66666666666666,100.0
68,3.3460076045627374,3.3460076045627374,26.47058823529412,66.66666666666666,66.66666666666666,100.0
69,3.3460076045627374,3.3460076045627374,26.47058823529412,66.66666666666666,66.66666666666666,100.0
70,3.34855403348554,3.34855403348554,37.2636815920398,66.92708333333334,66.92708333333334,100.0
71,3.34855403348554,3.34855403348554,37.2636815920398,66.92708333333334,66.92708333333334,100.0
72,3.34855403348554,3.34855403348554,37.2636815920398,66.92708333333334,66.92708333333334,100.0
73,3.34855403348554,3.34855403348554,37.2636815920398,66.92708333333334,66.92708333333334,100.0
74,3.34855403348554,3.34855403348554,37.2636815920398,66.92708333333334,66.92708333333334,100.0
75,5.555555555555555,5.555555555555555,44.44444444444444,83.33333333333334,83.33333333333334,100.0
76,5.555555555555555,5.555555555555555,44.44444444444444,83.33333333333334,83.33333333333334,100.0
77,5.555555555555555,5.555555555555555,44.44444444444444,83.33333333333334,83.33333333333334,100.0
78,5.555555555555555,5.555555555555555,44.44444444444444,83.33333333333334,83.33333333333334,100.0
79,5.555555555555555,5.555555555555555,44.44444444444444,83.33333333333334,83.33333333333334,100.0
80,16.145833333333336,16.145833333333336,50.0,83.33333333333334,83.33333333333334,100.0
81,16.145833333333336,16.145833333333336,50.0,83.33333333333334,83.33333333333334,100.0
82,16.145833333333336,16.145833333333336,50.0,83.33333333333334,83.33333333333334,100.0
83,16.145833333333336,16.145833333333336,50.0,83.33333333333334,83.33333333333334,100.0
84,16.145833333333336,16.145833333333336,50.0,83.33333333333334,83.33333333333334,100.0
85,23.202614379084967,23.202614379084967,50.0,83.33333333333334,83.33333333333334,100.0
86,23.202614379084967,23.202614379084967,50.0,83.33333333333334,83.33333333333334,100.0
87,23.202614379084967,23.202614379084967,50.0,83.33333333333334,83.33333333333334,100.0
88,23.202614379084967,23.202614379084967,50.0,83.33333333333334,83.33333333333334,100.0
89,23.202614379084967,23.202614379084967,50.0,83.33333333333334,83.33333333333334,100.0
90,28.2089552238806,28.2089552238806,75.86206896551724,89.65517241379311,89.65517241379311,100.0
91,28.2089552238806,28.2089552238806,75.86206896551724,89.65517241379311,89.65517241379311,100.0
92,28.2089552238806,28.2089552238806,75.86206896551724,89.65517241379311,89.65517241379311,100.0
93,28.2089552238806,28.2089552238806,75.86206896551724,89.65517241379311,89.65517241379311,100.0
94,28.2089552238806,28.2089552238806,75.86206896551724,89.65517241379311,89.65517241379311,100.0
95,75.86206896551724,75.86206896551724,83.33333333333334,91.66666666666666,91.66666666666666,100.0
96,75.86206896551724,75.86206896551724,83.33333333333334,91.66666666666666,91.66666666666666,100.0
97,75.86206896551724,75.86206896551724,83.33333333333334,91.66666666666666,91.66666666666666,100.0
98,75.86206896551724,75.86206896551724,83.33333333333334,91.66666666666666,91.66666666666666,100.0
99,75.86206896551724,75.86206896551724,83.33333333333334,91.66666666666666,91.66666666666666,100.0
100,83.33333333333334,83.33333333333334,83.33333333333334,100.0,100.0,100.0
101,83.33333333333334,83.33333333333334,83.33333333333334,100.0,100.0,100.0
102,83.33333333333334,83.33333333333334,83.33333333333334,100.0,100.0,100.0
103,83.33333333333334,83.33333333333334,83.33333333333334,100.0,100.0,100.0
104,83.33333333333334,83.33333333333334,83.33333333333334,100.0,100.0,100.0
105,83.33333333333334,83.33333333333334,100.0,100.0,100.0,100.0
106,83.33333333333334,83.33333333333334,100.0,100.0,100.0,100.0
107,83.33333333333334,83.33333333333334,100.0,100.0,100.0,100.0
108,83.33333333333334,83.33333333333334,100.0,100.0,100.0,100.0
109,83.33333333333334,83.33333333333334,100.0,100.0,100.0,100.0
110,100.0,100.0,100.0,100.0,100.0,100.0
111,100.0,100.0,100.0,100.0,100.0,100.0
112,100.0,100.0,100.0,100.0,100.0,100.0
113,100.0,100.0,100.0,100.0,100.0,100.0
114,100.0,100.0,100.0,100.0,100.0,100.0
115,100.0,100.0,100.0,100.0,100.0,100.0
116,100.0,100.0,100.0,100.0,100.0,100.0
117,100.0,100.0,100.0,100.0,100.0,100.0
118,100.0,100.0,100.0,100.0,100.0,100.0
119,100.0,100.0,100.0,100.0,100.0,100.0
120,100.0,100.0,100.0,100.0,100.0,100.0
121,100.0,100.0,100.0,100.0,100.0,100.0
122,100.0,100.0,100.0,100.0,100.0,100.0
123,100.0,100.0,100.0,100.0,100.0,100.0
124,100.0,100.0,100.0,100.0,100.0,100.0
125,100.0,100.0,100.0,100.0,100.0,100.0
126,100.0,100.0,100.0,100.0,100.0,100.0
127,100.0,100.0,100.0,100.0,100.0,100.0
128,100.0,100.0,100.0,100.0,100.0,100.0
129,100.0,100.0,100.0,100.0,100.0,100.0


==> figures/evaluation/running_times_allzi.csv <==
name,n,all,domination,no-necessary,no-domination,simple,none
inputs/case4gs.graphml,4.0,0.002,0.005,0.002,0.002,0.002,0.269
inputs/case5.graphml,5.0,0.017,0.008,0.272,0.163,0.185,0.151
inputs/case6ww.graphml,6.0,0.007,0.01,0.26,0.463,0.183,0.225
inputs/case9.graphml,9.0,0.211,0.317,0.252,0.293,0.378,0.518
inputs/case11_iwamoto.graphml,11.0,0.008,0.024,0.007,0.254,0.152,0.388
inputs/case14.graphml,14.0,0.068,0.025,0.461,0.317,0.289,0.409
inputs/case24_ieee_rts.graphml,24.0,0.05,0.048,0.699,0.556,0.579,0.598
inputs/case30.graphml,30.0,0.033,0.062,0.298,0.626,0.428,0.951
inputs/case_ieee30.graphml,30.0,0.064,0.059,0.619,0.475,0.442,1.358
inputs/case33bw.graphml,33.0,0.013,0.036,0.009,0.009,0.008,0.999
inputs/case39.graphml,39.0,0.065,0.068,0.56,0.536,0.623,1.082
inputs/case57.graphml,57.0,1.278,2.5,1.456,1.365,1.141,5.387
inputs/case89pegase.graphml,89.0,0.166,0.559,3.121,4.29,3.77,10.8
inputs/case118.graphml,118.0,4.356,5.865,3.756,5.384,4.721,10.064
inputs/case145.graphml,145.0,0.336,0.415,2.219,2.294,2.087,3.673
inputs/case_illinois200.graphml,200.0,0.114,0.337,0.532,0.728,0.956,5.3
inputs/case300.graphml,300.0,14.556,16.163,19.596,16.704,11.101,48.198
inputs/case1354pegase.graphml,1354.0,3.487,11.238,6.137,9.694,9.39,56.736
inputs/case1888rte.graphml,1888.0,2.436,9.332,5.704,6.039,6.002,77.998
inputs/case2848rte.graphml,2848.0,3.173,14.089,7.872,9.996,10.012,90.354
inputs/case2869pegase.graphml,2869.0,53.157,118.132,126.663,226.579,238.01,1726.396
inputs/case3120sp.graphml,3120.0,143.114,439.704,137.539,187.072,269.648,3955.408
inputs/case6470rte.graphml,6470.0,16.712,61.254,32.632,56.989,59.24,494.426
inputs/case6495rte.graphml,6495.0,15.613,51.832,34.853,57.806,56.887,416.831
inputs/case6515rte.graphml,6515.0,15.802,51.56,34.637,49.995,60.524,499.06
inputs/case9241pegase.graphml,9241.0,480.943,1440.353,868.386,1106.232,1172.821,6011.717


==> figures/evaluation/running_times_normal.csv <==
name,n,all,domination,no-necessary,no-domination,simple,none
inputs/case4gs.graphml,4.0,0.543,0.785,0.473,0.503,0.677,0.476
inputs/case5.graphml,5.0,0.28,0.194,0.281,0.58,0.547,0.339
inputs/case6ww.graphml,6.0,0.006,0.02,0.502,0.26,0.263,0.245
inputs/case9.graphml,9.0,0.848,0.559,0.529,0.506,0.23,0.498
inputs/case11_iwamoto.graphml,11.0,0.021,0.026,0.016,0.365,0.32,0.549
inputs/case14.graphml,14.0,0.312,0.506,0.62,0.361,0.482,0.389
inputs/case24_ieee_rts.graphml,24.0,0.876,0.928,0.633,0.922,0.929,1.167
inputs/case30.graphml,30.0,0.046,0.084,0.366,0.58,0.484,0.709
inputs/case_ieee30.graphml,30.0,0.045,0.072,0.549,0.688,0.687,0.678
inputs/case33bw.graphml,33.0,0.046,0.081,0.038,0.676,0.928,1.167
inputs/case39.graphml,39.0,0.103,0.151,0.6,0.87,0.97,1.26
inputs/case57.graphml,57.0,2.058,1.648,2.495,2.409,1.423,2.511
inputs/case89pegase.graphml,89.0,0.166,0.298,0.279,0.955,0.904,2.153
inputs/case118.graphml,118.0,4.674,5.328,4.055,4.59,4.009,4.626
inputs/case145.graphml,145.0,0.269,0.423,1.452,1.461,1.636,3.183
inputs/case_illinois200.graphml,200.0,0.463,0.469,0.248,1.906,1.709,5.059
inputs/case300.graphml,300.0,1.263,2.171,1.856,3.606,3.081,7.59
inputs/case1354pegase.graphml,1354.0,1.866,6.6,2.281,9.707,10.117,23.697
inputs/case1888rte.graphml,1888.0,3.033,10.621,4.949,20.338,19.192,45.63
inputs/case2848rte.graphml,2848.0,4.717,16.949,8.666,31.276,30.133,53.761
inputs/case2869pegase.graphml,2869.0,80.404,123.744,90.008,109.915,100.176,190.265
inputs/case3120sp.graphml,3120.0,103.38,159.498,117.577,180.419,172.024,276.461
inputs/case6470rte.graphml,6470.0,24.712,81.418,35.742,125.141,116.975,240.813
inputs/case6495rte.graphml,6495.0,26.594,80.946,35.345,128.471,120.683,246.882
inputs/case6515rte.graphml,6515.0,27.36,81.733,35.42,128.195,124.461,248.97
inputs/case9241pegase.graphml,9241.0,619.73,1227.615,672.335,798.608,797.875,1312.548


==> figures/evaluation/speedup_boxes_allzi.csv <==
0,all,domination,no-necessary,no-domination,simple,none
mean,26.666771070983327,12.944113347059691,15.77041730857094,12.567327919665226,12.740878460717626,1.0092692428425334
med,24.287540297494488,9.847330768824413,5.464998018755779,3.932621466583731,4.258618608380966,1.0
q1,10.811332652562491,6.07446680361128,2.0524085263511247,1.5574273226627628,1.7119953989893102,0.8803640996208565
q3,31.782161068264386,16.38741379310345,13.803694008613313,8.616226308166242,8.321027090954615,1.0890070715846014
cihi,27.17518371515447,11.267404067816528,7.083127808349118,4.9046047389189384,5.168669774891885,1.028729742702058
cilo,21.399896879834504,8.427257469832298,3.84686822916244,2.9606381942485234,3.3485674418700477,0.9712702572979419
whishi,61.363636363636374,29.888888888888893,30.97640397522143,15.086653771760156,14.668783005992996,1.3999165391570454
whislo,0.7275280898876405,0.8854700854700855,0.19610389610389609,0.2649122807017544,0.26584507042253525,0.5944881889763779
0,134.5,38.42857142857143,44.833333333333336,53.800000000000004,53.800000000000004,0.4008941877794337
1,134.5,53.800000000000004,134.5,24.454545454545457,89.66666666666667,0.22108345534407026
2,134.5,53.800000000000004,134.5,134.5,134.5,0.375
3,76.84615384615385,53.800000000000004,134.5,134.5,134.5,0.40983606557377045
4,124.875,33.9622641509434,55.42857142857143,134.5,134.5,0.49051833122629585
5,142.71428571428572,33.85579937304075,55.42857142857143,83.25,83.25,0.41271442986881934
6,65.06024096385542,nan,64.66666666666667,99.89999999999999,30.27272727272727,0.5115483319076133
7,65.06024096385542,nan,76.84615384615385,111.00000000000001,124.875,0.5236636695978658
8,65.85365853658537,nan,99.89999999999999,124.875,142.71428571428572,0.3623021168901472
9,nan,nan,111.00000000000001,142.71428571428572,142.71428571428572,0.5267918264192878
10,nan,nan,124.875,21.143773520355797,24.581034472043896,2.0852713178294575
11,nan,nan,142.71428571428572,22.792748562274543,20.28986637256662,1.7266666666666668
12,nan,nan,33.224762704745906,21.67477491794026,nan,1.503875968992248
13,nan,nan,nan,nan,nan,1.8501362397820165
14,nan,nan,nan,nan,nan,1.8575862068965516
15,nan,nan,nan,nan,nan,1.4525891055817084
16,nan,nan,nan,nan,nan,1.4382740711146624
17,nan,nan,nan,nan,nan,1.6247981917985148
18,nan,nan,nan,nan,nan,1.5178428715993741
19,nan,nan,nan,nan,nan,1.5369005147529708


==> figures/evaluation/speedup_boxes_normal.csv <==
0,all,domination,no-necessary,no-domination,simple,none
mean,9.592929664373003,4.986692150555218,5.916705826303239,1.5967318383123208,1.681984268711932,1.0267953165514878
med,9.283417012109734,3.155204272634921,2.320815002094731,1.627549885969167,1.770330127761861,1.0
q1,1.7880048390611476,1.407113980571085,1.194606896798661,1.0680482998382568,1.2068146386622296,0.9236040003151018
q3,12.950463530769785,7.484180768305397,7.018039730417257,2.0215187587225856,2.1400636935112995,1.1243025814340335
cihi,10.820466466096935,3.9920048777622665,3.1226906913542356,1.758840965174653,1.898836757869736,1.0276358151053224
cilo,7.7463675581225315,2.318403667507576,1.5189393128352267,1.496258806763681,1.641823497653986,0.9723641848946775
whishi,29.175,16.208333333333336,15.489208633093524,2.866844207723036,3.4066455696202533,1.3938053097345133
whislo,0.29607609988109396,0.31754503002001333,0.2724089635854342,0.2683201803833145,0.2646258503401361,0.6262352781914174
0,30.625,18.846153846153847,27.450000000000003,3.484159779614325,nan,0.3721657544956998
1,40.83333333333333,35.0,34.3125,3.496199032480995,nan,0.5566502463054188
2,49.0,17.70967741935484,42.23076923076923,nan,nan,0.5255813953488372
3,49.0,21.115384615384617,49.909090909090914,nan,nan,0.33242876526458615
4,30.500000000000004,22.875,30.710526315789476,nan,nan,0.46489563567362424
5,36.6,24.954545454545457,31.540540540540544,nan,nan,0.30458715596330277
6,nan,nan,32.41666666666667,nan,nan,0.5896885069817401
7,nan,nan,20.818930041152264,nan,nan,0.42794279427942794
8,nan,nan,20.399193548387096,nan,nan,0.6003086419753086
9,nan,nan,20.818930041152264,nan,nan,0.5298953662182361
10,nan,nan,nan,nan,nan,0.532600157109191
11,nan,nan,nan,nan,nan,0.4678796880802079
12,nan,nan,nan,nan,nan,0.5215231788079471
13,nan,nan,nan,nan,nan,1.926136363636364
14,nan,nan,nan,nan,nan,1.862637362637363
15,nan,nan,nan,nan,nan,1.441176470588235
16,nan,nan,nan,nan,nan,1.540880503144654
17,nan,nan,nan,nan,nan,1.688135593220339
18,nan,nan,nan,nan,nan,1.8118811881188122
19,nan,nan,nan,nan,nan,1.7373417721518989
20,nan,nan,nan,nan,nan,1.6163434903047091
21,nan,nan,nan,nan,nan,1.6695278969957084
22,nan,nan,nan,nan,nan,1.6412037037037037
23,nan,nan,nan,nan,nan,1.5017942583732058
24,nan,nan,nan,nan,nan,1.8766816143497758
25,nan,nan,nan,nan,nan,1.5302061122956645
26,nan,nan,nan,nan,nan,1.4274830699774266


==> figures/evaluation/speedup_interpolated.csv <==
item,0,10,20,30,40,50,60,70,80,90,100
mean,26.673334706084844,22.060205554258307,18.13761569893167,14.976948832348146,11.545514689220918,13.5638356935189,11.89672495969725,9.44417855528234,13.060517580194285,14.630801515338778,9.055144478567072
med,22.137420718816067,18.958790911881348,13.220108266433572,9.585116079451415,9.928571428571429,11.147382858505896,10.735607929216357,9.461538461538462,9.310964412883413,10.186236947382564,9.369935239440869
q1,9.515463917525773,9.666666666666666,4.933212354935391,3.5994180939833114,2.496493507545333,3.156703335517437,2.1372658276613783,2.9167801354715066,2.009415654875562,2.7460790736048457,1.5085535467487532
q3,31.98564357997938,28.872785846983493,24.795024862736973,22.749700598802395,14.919358624221218,18.471537001897534,15.988031274552046,13.668454290296712,20.228729142056512,17.243955512572533,15.37828947368421
cihi,25.23152196792734,21.603437204838905,15.955042290690157,12.222073767778344,11.6391764638874,13.25620649449385,12.642832139887936,10.942023661577556,11.819729427914934,12.182567117996454,11.27977164934203
cilo,19.043319469704794,16.31414461892379,10.485174242176987,6.948158391124487,8.217966393255457,9.038559222517943,8.828383718544778,7.981053261499367,6.802199397851892,8.189906776768675,7.460098829539708
whishi,58.69230769230769,54.74074074074074,54.5,41.80536912751678,33.333333333333336,40.6,31.0,24.70909090909091,45.333333333333336,38.666666666666664,29.636363636363637
whislo,1.3973509933774835,1.1343283582089552,0.6718403547671841,0.9818731117824774,0.5872881355932204,0.5478260869565217,0.628719275549806,0.3712660028449502,0.5949367088607594,0.26874115983026875,0.26252465483234716
0,95.375,57.857142857142854,109.0,59.25,40.0,50.75,54.5,31.666666666666668,56.5,39.6,nan
1,109.0,63.02285714285714,109.0,59.25,40.0,50.75,54.5,31.666666666666668,56.5,66.0,nan
2,127.16666666666667,64.12209302325581,109.0,59.25,50.0,52.5,54.5,nan,56.5,99.0,nan
3,127.16666666666667,63.7514450867052,nan,59.25,nan,43.4,54.5,nan,56.5,99.0,nan
4,101.02312138728324,63.38505747126437,nan,nan,nan,54.25,41.333333333333336,nan,nan,99.0,nan
5,108.5527950310559,nan,nan,nan,nan,54.25,41.333333333333336,nan,nan,58.0,nan
6,108.5527950310559,nan,nan,nan,nan,54.25,41.333333333333336,nan,nan,58.0,nan
7,104.65269461077844,nan,nan,nan,nan,nan,nan,nan,nan,58.0,nan
8,112.03205128205128,nan,nan,nan,nan,nan,nan,nan,nan,77.33333333333333,nan


==> tables/all_times.csv <==
name,n,non-zi,pmus,base_solved,t_total,t_reductions,t_solver,t_baseline,speedup,m,n_reduced,m_reduced,zi_reduced,pmu_reduced,blank_reduced,percent_blank,percent_kernel_blank,percent_remaining,reduction_absolute_gap,reduction_gap
case4gs,4.0,4.0,2.0,1.0,{543.00$\mu$},{9.00$\mu$},{535.00$\mu$},{476.00$\mu$},0.876611418047882,4.0,4.0,4.0,0.0,0.0,4.0,1.0,1.0,1.0,2.0,1.0
case4gs,4.0,0.0,1.0,1.0,{2.00$\mu$},{2.00$\mu$},{0.00$\mu$},{269.00$\mu$},134.5,4.0,1.0,0.0,0.0,1.0,0.0,0.0,0.0,0.25,0.0,0.0
case5,5.0,5.0,2.0,1.0,{280.00$\mu$},{32.00$\mu$},{246.00$\mu$},{339.00$\mu$},1.2107142857142856,6.0,5.0,6.0,0.0,0.0,4.0,0.8,0.8,1.0,2.0,1.0
case5,5.0,0.0,1.0,1.0,{17.00$\mu$},{16.00$\mu$},{0.00$\mu$},{151.00$\mu$},8.88235294117647,6.0,1.0,0.0,0.0,1.0,0.0,0.0,0.0,0.2,0.0,0.0
case6ww,6.0,5.0,1.0,1.0,{6.00$\mu$},{6.00$\mu$},{0.00$\mu$},{245.00$\mu$},40.83333333333333,11.0,1.0,0.0,0.0,1.0,0.0,0.0,0.0,0.16666666666666666,0.0,0.0
case6ww,6.0,0.0,1.0,1.0,{7.00$\mu$},{7.00$\mu$},{0.00$\mu$},{225.00$\mu$},32.142857142857146,11.0,1.0,0.0,0.0,1.0,0.0,0.0,0.0,0.16666666666666666,0.0,0.0
case9,9.0,5.0,2.0,1.0,{848.00$\mu$},{13.00$\mu$},{817.00$\mu$},{498.00$\mu$},0.5872641509433962,9.0,6.0,6.0,0.0,0.0,6.0,0.6666666666666666,1.0,0.6666666666666666,2.0,1.0
case9,9.0,0.0,2.0,1.0,{211.00$\mu$},{12.00$\mu$},{199.00$\mu$},{518.00$\mu$},2.454976303317536,9.0,6.0,6.0,3.0,0.0,3.0,0.3333333333333333,0.5,0.6666666666666666,2.0,1.0
case11_iwamoto,11.0,5.0,2.0,1.0,{21.00$\mu$},{20.00$\mu$},{0.00$\mu$},{549.00$\mu$},26.142857142857142,11.0,2.0,0.0,0.0,2.0,0.0,0.0,0.0,0.18181818181818182,0.0,0.0
case11_iwamoto,11.0,0.0,2.0,1.0,{8.00$\mu$},{7.00$\mu$},{0.00$\mu$},{388.00$\mu$},48.5,11.0,2.0,0.0,0.0,2.0,0.0,0.0,0.0,0.18181818181818182,0.0,0.0
case14,14.0,12.0,3.0,1.0,{312.00$\mu$},{25.00$\mu$},{286.00$\mu$},{389.00$\mu$},1.2467948717948718,20.0,13.0,19.0,1.0,0.0,9.0,0.6428571428571429,0.6923076923076923,0.9285714285714286,3.0,1.0
case14,14.0,0.0,2.0,1.0,{68.00$\mu$},{65.00$\mu$},{3.00$\mu$},{409.00$\mu$},6.01470588235294,20.0,2.0,0.0,0.0,2.0,0.0,0.0,0.0,0.14285714285714285,0.0,0.0
case24_ieee_rts,24.0,20.0,6.0,1.0,{876.00$\mu$},{44.00$\mu$},{831.00$\mu$},{1.17m},1.332191780821918,34.0,23.0,33.0,4.0,1.0,16.0,0.6666666666666666,0.6956521739130435,0.9583333333333334,5.0,0.8333333333333334
case24_ieee_rts,24.0,0.0,3.0,1.0,{50.00$\mu$},{48.00$\mu$},{1.00$\mu$},{598.00$\mu$},11.959999999999999,34.0,3.0,0.0,0.0,3.0,0.0,0.0,0.0,0.125,0.0,0.0
case30,30.0,23.0,6.0,1.0,{46.00$\mu$},{44.00$\mu$},{1.00$\mu$},{709.00$\mu$},15.41304347826087,41.0,6.0,0.0,0.0,6.0,0.0,0.0,0.0,0.2,0.0,0.0
case30,30.0,0.0,3.0,1.0,{33.00$\mu$},{32.00$\mu$},{1.00$\mu$},{951.00$\mu$},28.818181818181817,41.0,3.0,0.0,0.0,3.0,0.0,0.0,0.0,0.1,0.0,0.0
case_ieee30,30.0,23.0,6.0,1.0,{45.00$\mu$},{43.00$\mu$},{1.00$\mu$},{678.00$\mu$},15.066666666666668,41.0,6.0,0.0,0.0,6.0,0.0,0.0,0.0,0.2,0.0,0.0
case_ieee30,30.0,0.0,3.0,1.0,{64.00$\mu$},{62.00$\mu$},{1.00$\mu$},{1.36m},21.21875,41.0,3.0,0.0,0.0,3.0,0.0,0.0,0.0,0.1,0.0,0.0
case33bw,33.0,32.0,11.0,1.0,{46.00$\mu$},{44.00$\mu$},{1.00$\mu$},{1.17m},25.369565217391305,32.0,11.0,0.0,0.0,11.0,0.0,0.0,0.0,0.3333333333333333,0.0,0.0
case33bw,33.0,0.0,2.0,1.0,{13.00$\mu$},{11.00$\mu$},{1.00$\mu$},{999.00$\mu$},76.84615384615385,32.0,2.0,0.0,0.0,2.0,0.0,0.0,0.0,0.06060606060606061,0.0,0.0
case39,39.0,29.0,9.0,1.0,{103.00$\mu$},{101.00$\mu$},{1.00$\mu$},{1.26m},12.233009708737864,46.0,9.0,0.0,0.0,9.0,0.0,0.0,0.0,0.23076923076923078,0.0,0.0
case39,39.0,0.0,5.0,1.0,{65.00$\mu$},{63.00$\mu$},{1.00$\mu$},{1.08m},16.646153846153847,46.0,5.0,0.0,0.0,5.0,0.0,0.0,0.0,0.1282051282051282,0.0,0.0
case57,57.0,42.0,12.0,1.0,{2.06m},{181.00$\mu$},{1.76m},{2.51m},1.2201166180758019,78.0,51.0,70.0,13.0,2.0,35.0,0.6140350877192983,0.6862745098039216,0.8947368421052632,10.0,0.8333333333333334
case57,57.0,0.0,3.0,1.0,{1.28m},{97.00$\mu$},{1.18m},{5.39m},4.215179968701095,78.0,41.0,62.0,40.0,0.0,15.0,0.2631578947368421,0.36585365853658536,0.7192982456140351,3.0,1.0
case89pegase,89.0,46.0,13.0,1.0,{166.00$\mu$},{163.00$\mu$},{3.00$\mu$},{2.15m},12.969879518072288,206.0,13.0,0.0,0.0,13.0,0.0,0.0,0.0,0.14606741573033707,0.0,0.0
case89pegase,89.0,0.0,5.0,1.0,{166.00$\mu$},{163.00$\mu$},{2.00$\mu$},{10.80m},65.06024096385542,206.0,5.0,0.0,0.0,5.0,0.0,0.0,0.0,0.056179775280898875,0.0,0.0
case118,118.0,107.0,29.0,1.0,{4.67m},{427.00$\mu$},{4.25m},{4.63m},0.9897304236200256,179.0,95.0,139.0,7.0,7.0,72.0,0.6101694915254238,0.7578947368421053,0.8050847457627118,22.0,0.7586206896551724
case118,118.0,0.0,8.0,1.0,{4.36m},{406.00$\mu$},{3.88m},{10.06m},2.310376492194674,179.0,93.0,153.0,87.0,1.0,33.0,0.2796610169491525,0.3548387096774194,0.788135593220339,7.0,0.875
case145,145.0,74.0,18.0,1.0,{269.00$\mu$},{264.00$\mu$},{4.00$\mu$},{3.18m},11.83271375464684,422.0,18.0,0.0,0.0,18.0,0.0,0.0,0.0,0.12413793103448276,0.0,0.0
case145,145.0,0.0,13.0,1.0,{336.00$\mu$},{332.00$\mu$},{4.00$\mu$},{3.67m},10.931547619047619,422.0,13.0,0.0,0.0,13.0,0.0,0.0,0.0,0.0896551724137931,0.0,0.0
case_illinois200,200.0,156.0,39.0,1.0,{463.00$\mu$},{458.00$\mu$},{5.00$\mu$},{5.06m},10.926565874730022,245.0,39.0,0.0,0.0,39.0,0.0,0.0,0.0,0.195,0.0,0.0
case_illinois200,200.0,0.0,20.0,1.0,{114.00$\mu$},{109.00$\mu$},{5.00$\mu$},{5.30m},46.49122807017544,245.0,20.0,0.0,0.0,20.0,0.0,0.0,0.0,0.1,0.0,0.0
case300,300.0,234.0,72.0,1.0,{1.26m},{878.00$\mu$},{340.00$\mu$},{7.59m},6.009501187648456,409.0,84.0,22.0,2.0,68.0,12.0,0.04,0.14285714285714285,0.28,4.0,0.05555555555555555
case300,300.0,0.0,30.0,1.0,{14.56m},{1.36m},{13.21m},{48.20m},3.31121187139324,409.0,132.0,183.0,95.0,19.0,41.0,0.13666666666666666,0.3106060606060606,0.44,11.0,0.36666666666666664
case1354pegase,1354.0,932.0,311.0,1.0,{1.87m},{1.54m},{320.00$\mu$},{23.70m},12.699356913183278,1710.0,314.0,7.0,1.0,309.0,3.0,0.0022156573116691287,0.009554140127388535,0.23190546528803546,2.0,0.006430868167202572
case1354pegase,1354.0,0.0,176.0,1.0,{3.49m},{1.43m},{2.06m},{56.74m},16.27071981646114,1710.0,224.0,85.0,38.0,169.0,18.0,0.013293943870014771,0.08035714285714286,0.1654357459379616,7.0,0.03977272727272727
case1888rte,1888.0,1207.0,375.0,1.0,{3.03m},{2.42m},{661.00$\mu$},{45.63m},15.044510385756677,2308.0,390.0,28.0,6.0,372.0,6.0,0.0031779661016949155,0.015384615384615385,0.2065677966101695,3.0,0.008
case1888rte,1888.0,0.0,235.0,1.0,{2.44m},{1.88m},{554.00$\mu$},{78.00m},32.01888341543514,2308.0,257.0,41.0,17.0,231.0,9.0,0.004766949152542373,0.03501945525291829,0.1361228813559322,4.0,0.01702127659574468
case2848rte,2848.0,1825.0,585.0,1.0,{4.72m},{4.17m},{549.00$\mu$},{53.76m},11.397286410854358,3442.0,591.0,12.0,2.0,582.0,6.0,0.002106741573033708,0.01015228426395939,0.20751404494382023,3.0,0.005128205128205128
case2848rte,2848.0,0.0,352.0,1.0,{3.17m},{2.58m},{556.00$\mu$},{90.35m},28.47589032461393,3442.0,360.0,16.0,4.0,348.0,7.0,0.0024578651685393258,0.019444444444444445,0.12640449438202248,4.0,0.011363636363636364
case2869pegase,2869.0,2000.0,612.0,1.0,{80.40m},{14.71m},{65.70m},{190.26m},2.3663623700313416,3968.0,1125.0,991.0,129.0,470.0,502.0,0.17497385848727778,0.44622222222222224,0.39212269083304285,142.0,0.23202614379084968
case2869pegase,2869.0,0.0,305.0,1.0,{53.16m},{10.40m},{42.76m},1.73,32.47730308331923,3968.0,692.0,744.0,379.0,274.0,114.0,0.039735099337748346,0.16473988439306358,0.2411990240501917,31.0,0.10163934426229508
case3120sp,3120.0,2322.0,768.0,1.0,{103.38m},{29.47m},{73.97m},{276.46m},2.67422131940414,3684.0,1183.0,716.0,123.0,644.0,384.0,0.12307692307692308,0.3245984784446323,0.37916666666666665,124.0,0.16145833333333334
case3120sp,3120.0,0.0,231.0,1.0,{143.11m},{15.31m},{127.75m},3.96,27.63816258367455,3684.0,986.0,1215.0,628.0,136.0,404.0,0.1294871794871795,0.40973630831643004,0.316025641025641,95.0,0.41125541125541126
case6470rte,6470.0,4118.0,1303.0,1.0,{24.71m},{18.27m},{6.44m},{240.81m},9.744779864033667,8066.0,1424.0,242.0,31.0,1267.0,112.0,0.01731066460587326,0.07865168539325842,0.22009273570324575,36.0,0.02762854950115119
case6470rte,6470.0,0.0,745.0,1.0,{16.71m},{9.93m},{6.78m},{494.43m},29.585088559119196,8066.0,865.0,217.0,108.0,731.0,37.0,0.00571870170015456,0.04277456647398844,0.13369397217928902,14.0,0.01879194630872483
case6495rte,6495.0,4151.0,1314.0,1.0,{26.59m},{17.71m},{8.91m},{246.88m},9.283372189215612,8084.0,1463.0,298.0,36.0,1270.0,135.0,0.020785219399538105,0.09227614490772386,0.2252501924557352,44.0,0.0334855403348554
case6495rte,6495.0,0.0,757.0,1.0,{15.61m},{9.33m},{6.28m},{416.83m},26.697687824249027,8084.0,880.0,225.0,110.0,742.0,36.0,0.005542725173210162,0.04090909090909091,0.1354888375673595,15.0,0.019815059445178335
case6515rte,6515.0,4171.0,1315.0,1.0,{27.36m},{17.95m},{9.37m},{248.97m},9.099780701754385,8104.0,1464.0,298.0,37.0,1271.0,135.0,0.02072141212586339,0.09221311475409837,0.224712202609363,44.0,0.033460076045627375
case6515rte,6515.0,0.0,757.0,1.0,{15.80m},{9.44m},{6.41m},{499.06m},31.582078217947096,8104.0,880.0,225.0,110.0,742.0,36.0,0.005525709900230238,0.04090909090909091,0.1350729086722947,15.0,0.019815059445178335
case9241pegase,9241.0,6339.0,2010.0,1.0,{619.73m},{249.97m},{369.76m},1.31,2.117935229858164,14207.0,3955.0,3792.0,516.0,1443.0,1845.0,0.1996537171301807,0.4664981036662453,0.42798398441727087,567.0,0.282089552238806
case9241pegase,9241.0,0.0,811.0,1.0,{480.94m},{68.38m},{412.44m},6.01,12.49985341298241,14207.0,2550.0,3263.0,1702.0,680.0,605.0,0.06546910507520831,0.2372549019607843,0.27594416188724163,131.0,0.16152897657213316


==> tables/times_all-zi.csv <==
name,n,non-zi,pmus,base_solved,t_total,t_reductions,t_solver,t_baseline,speedup,m,n_reduced,m_reduced,zi_reduced,pmu_reduced,blank_reduced,percent_blank,percent_kernel_blank,percent_remaining,reduction_absolute_gap,reduction_gap
case4gs,4.0,0.0,1.0,1.0,{2.00$\mu$},{2.00$\mu$},{0.00$\mu$},{269.00$\mu$},134.5,4.0,1.0,0.0,0.0,1.0,0.0,0.0,0.0,0.25,0.0,0.0
case5,5.0,0.0,1.0,1.0,{17.00$\mu$},{16.00$\mu$},{0.00$\mu$},{151.00$\mu$},8.88235294117647,6.0,1.0,0.0,0.0,1.0,0.0,0.0,0.0,0.2,0.0,0.0
case6ww,6.0,0.0,1.0,1.0,{7.00$\mu$},{7.00$\mu$},{0.00$\mu$},{225.00$\mu$},32.142857142857146,11.0,1.0,0.0,0.0,1.0,0.0,0.0,0.0,0.16666666666666666,0.0,0.0
case9,9.0,0.0,2.0,1.0,{211.00$\mu$},{12.00$\mu$},{199.00$\mu$},{518.00$\mu$},2.454976303317536,9.0,6.0,6.0,3.0,0.0,3.0,0.3333333333333333,0.5,0.6666666666666666,2.0,1.0
case11_iwamoto,11.0,0.0,2.0,1.0,{8.00$\mu$},{7.00$\mu$},{0.00$\mu$},{388.00$\mu$},48.5,11.0,2.0,0.0,0.0,2.0,0.0,0.0,0.0,0.18181818181818182,0.0,0.0
case14,14.0,0.0,2.0,1.0,{68.00$\mu$},{65.00$\mu$},{3.00$\mu$},{409.00$\mu$},6.01470588235294,20.0,2.0,0.0,0.0,2.0,0.0,0.0,0.0,0.14285714285714285,0.0,0.0
case24_ieee_rts,24.0,0.0,3.0,1.0,{50.00$\mu$},{48.00$\mu$},{1.00$\mu$},{598.00$\mu$},11.959999999999999,34.0,3.0,0.0,0.0,3.0,0.0,0.0,0.0,0.125,0.0,0.0
case30,30.0,0.0,3.0,1.0,{33.00$\mu$},{32.00$\mu$},{1.00$\mu$},{951.00$\mu$},28.818181818181817,41.0,3.0,0.0,0.0,3.0,0.0,0.0,0.0,0.1,0.0,0.0
case_ieee30,30.0,0.0,3.0,1.0,{64.00$\mu$},{62.00$\mu$},{1.00$\mu$},{1.36m},21.21875,41.0,3.0,0.0,0.0,3.0,0.0,0.0,0.0,0.1,0.0,0.0
case33bw,33.0,0.0,2.0,1.0,{13.00$\mu$},{11.00$\mu$},{1.00$\mu$},{999.00$\mu$},76.84615384615385,32.0,2.0,0.0,0.0,2.0,0.0,0.0,0.0,0.06060606060606061,0.0,0.0
case39,39.0,0.0,5.0,1.0,{65.00$\mu$},{63.00$\mu$},{1.00$\mu$},{1.08m},16.646153846153847,46.0,5.0,0.0,0.0,5.0,0.0,0.0,0.0,0.1282051282051282,0.0,0.0
case57,57.0,0.0,3.0,1.0,{1.28m},{97.00$\mu$},{1.18m},{5.39m},4.215179968701095,78.0,41.0,62.0,40.0,0.0,15.0,0.2631578947368421,0.36585365853658536,0.7192982456140351,3.0,1.0
case89pegase,89.0,0.0,5.0,1.0,{166.00$\mu$},{163.00$\mu$},{2.00$\mu$},{10.80m},65.06024096385542,206.0,5.0,0.0,0.0,5.0,0.0,0.0,0.0,0.056179775280898875,0.0,0.0
case118,118.0,0.0,8.0,1.0,{4.36m},{406.00$\mu$},{3.88m},{10.06m},2.310376492194674,179.0,93.0,153.0,87.0,1.0,33.0,0.2796610169491525,0.3548387096774194,0.788135593220339,7.0,0.875
case145,145.0,0.0,13.0,1.0,{336.00$\mu$},{332.00$\mu$},{4.00$\mu$},{3.67m},10.931547619047619,422.0,13.0,0.0,0.0,13.0,0.0,0.0,0.0,0.0896551724137931,0.0,0.0
case_illinois200,200.0,0.0,20.0,1.0,{114.00$\mu$},{109.00$\mu$},{5.00$\mu$},{5.30m},46.49122807017544,245.0,20.0,0.0,0.0,20.0,0.0,0.0,0.0,0.1,0.0,0.0
case300,300.0,0.0,30.0,1.0,{14.56m},{1.36m},{13.21m},{48.20m},3.31121187139324,409.0,132.0,183.0,95.0,19.0,41.0,0.13666666666666666,0.3106060606060606,0.44,11.0,0.36666666666666664
case1354pegase,1354.0,0.0,176.0,1.0,{3.49m},{1.43m},{2.06m},{56.74m},16.27071981646114,1710.0,224.0,85.0,38.0,169.0,18.0,0.013293943870014771,0.08035714285714286,0.1654357459379616,7.0,0.03977272727272727
case1888rte,1888.0,0.0,235.0,1.0,{2.44m},{1.88m},{554.00$\mu$},{78.00m},32.01888341543514,2308.0,257.0,41.0,17.0,231.0,9.0,0.004766949152542373,0.03501945525291829,0.1361228813559322,4.0,0.01702127659574468
case2848rte,2848.0,0.0,352.0,1.0,{3.17m},{2.58m},{556.00$\mu$},{90.35m},28.47589032461393,3442.0,360.0,16.0,4.0,348.0,7.0,0.0024578651685393258,0.019444444444444445,0.12640449438202248,4.0,0.011363636363636364
case2869pegase,2869.0,0.0,305.0,1.0,{53.16m},{10.40m},{42.76m},1.73,32.47730308331923,3968.0,692.0,744.0,379.0,274.0,114.0,0.039735099337748346,0.16473988439306358,0.2411990240501917,31.0,0.10163934426229508
case3120sp,3120.0,0.0,231.0,1.0,{143.11m},{15.31m},{127.75m},3.96,27.63816258367455,3684.0,986.0,1215.0,628.0,136.0,404.0,0.1294871794871795,0.40973630831643004,0.316025641025641,95.0,0.41125541125541126
case6470rte,6470.0,0.0,745.0,1.0,{16.71m},{9.93m},{6.78m},{494.43m},29.585088559119196,8066.0,865.0,217.0,108.0,731.0,37.0,0.00571870170015456,0.04277456647398844,0.13369397217928902,14.0,0.01879194630872483
case6495rte,6495.0,0.0,757.0,1.0,{15.61m},{9.33m},{6.28m},{416.83m},26.697687824249027,8084.0,880.0,225.0,110.0,742.0,36.0,0.005542725173210162,0.04090909090909091,0.1354888375673595,15.0,0.019815059445178335
case6515rte,6515.0,0.0,757.0,1.0,{15.80m},{9.44m},{6.41m},{499.06m},31.582078217947096,8104.0,880.0,225.0,110.0,742.0,36.0,0.005525709900230238,0.04090909090909091,0.1350729086722947,15.0,0.019815059445178335
case9241pegase,9241.0,0.0,811.0,1.0,{480.94m},{68.38m},{412.44m},6.01,12.49985341298241,14207.0,2550.0,3263.0,1702.0,680.0,605.0,0.06546910507520831,0.2372549019607843,0.27594416188724163,131.0,0.16152897657213316


==> tables/times_normal.csv <==
name,n,non-zi,pmus,base_solved,t_total,t_reductions,t_solver,t_baseline,speedup,m,n_reduced,m_reduced,zi_reduced,pmu_reduced,blank_reduced,percent_blank,percent_kernel_blank,percent_remaining,reduction_absolute_gap,reduction_gap
case4gs,4.0,4.0,2.0,1.0,{543.00$\mu$},{9.00$\mu$},{535.00$\mu$},{476.00$\mu$},0.876611418047882,4.0,4.0,4.0,0.0,0.0,4.0,1.0,1.0,1.0,2.0,1.0
case5,5.0,5.0,2.0,1.0,{280.00$\mu$},{32.00$\mu$},{246.00$\mu$},{339.00$\mu$},1.2107142857142856,6.0,5.0,6.0,0.0,0.0,4.0,0.8,0.8,1.0,2.0,1.0
case6ww,6.0,5.0,1.0,1.0,{6.00$\mu$},{6.00$\mu$},{0.00$\mu$},{245.00$\mu$},40.83333333333333,11.0,1.0,0.0,0.0,1.0,0.0,0.0,0.0,0.16666666666666666,0.0,0.0
case9,9.0,5.0,2.0,1.0,{848.00$\mu$},{13.00$\mu$},{817.00$\mu$},{498.00$\mu$},0.5872641509433962,9.0,6.0,6.0,0.0,0.0,6.0,0.6666666666666666,1.0,0.6666666666666666,2.0,1.0
case11_iwamoto,11.0,5.0,2.0,1.0,{21.00$\mu$},{20.00$\mu$},{0.00$\mu$},{549.00$\mu$},26.142857142857142,11.0,2.0,0.0,0.0,2.0,0.0,0.0,0.0,0.18181818181818182,0.0,0.0
case14,14.0,12.0,3.0,1.0,{312.00$\mu$},{25.00$\mu$},{286.00$\mu$},{389.00$\mu$},1.2467948717948718,20.0,13.0,19.0,1.0,0.0,9.0,0.6428571428571429,0.6923076923076923,0.9285714285714286,3.0,1.0
case24_ieee_rts,24.0,20.0,6.0,1.0,{876.00$\mu$},{44.00$\mu$},{831.00$\mu$},{1.17m},1.332191780821918,34.0,23.0,33.0,4.0,1.0,16.0,0.6666666666666666,0.6956521739130435,0.9583333333333334,5.0,0.8333333333333334
case30,30.0,23.0,6.0,1.0,{46.00$\mu$},{44.00$\mu$},{1.00$\mu$},{709.00$\mu$},15.41304347826087,41.0,6.0,0.0,0.0,6.0,0.0,0.0,0.0,0.2,0.0,0.0
case_ieee30,30.0,23.0,6.0,1.0,{45.00$\mu$},{43.00$\mu$},{1.00$\mu$},{678.00$\mu$},15.066666666666668,41.0,6.0,0.0,0.0,6.0,0.0,0.0,0.0,0.2,0.0,0.0
case33bw,33.0,32.0,11.0,1.0,{46.00$\mu$},{44.00$\mu$},{1.00$\mu$},{1.17m},25.369565217391305,32.0,11.0,0.0,0.0,11.0,0.0,0.0,0.0,0.3333333333333333,0.0,0.0
case39,39.0,29.0,9.0,1.0,{103.00$\mu$},{101.00$\mu$},{1.00$\mu$},{1.26m},12.233009708737864,46.0,9.0,0.0,0.0,9.0,0.0,0.0,0.0,0.23076923076923078,0.0,0.0
case57,57.0,42.0,12.0,1.0,{2.06m},{181.00$\mu$},{1.76m},{2.51m},1.2201166180758019,78.0,51.0,70.0,13.0,2.0,35.0,0.6140350877192983,0.6862745098039216,0.8947368421052632,10.0,0.8333333333333334
case89pegase,89.0,46.0,13.0,1.0,{166.00$\mu$},{163.00$\mu$},{3.00$\mu$},{2.15m},12.969879518072288,206.0,13.0,0.0,0.0,13.0,0.0,0.0,0.0,0.14606741573033707,0.0,0.0
case118,118.0,107.0,29.0,1.0,{4.67m},{427.00$\mu$},{4.25m},{4.63m},0.9897304236200256,179.0,95.0,139.0,7.0,7.0,72.0,0.6101694915254238,0.7578947368421053,0.8050847457627118,22.0,0.7586206896551724
case145,145.0,74.0,18.0,1.0,{269.00$\mu$},{264.00$\mu$},{4.00$\mu$},{3.18m},11.83271375464684,422.0,18.0,0.0,0.0,18.0,0.0,0.0,0.0,0.12413793103448276,0.0,0.0
case_illinois200,200.0,156.0,39.0,1.0,{463.00$\mu$},{458.00$\mu$},{5.00$\mu$},{5.06m},10.926565874730022,245.0,39.0,0.0,0.0,39.0,0.0,0.0,0.0,0.195,0.0,0.0
case300,300.0,234.0,72.0,1.0,{1.26m},{878.00$\mu$},{340.00$\mu$},{7.59m},6.009501187648456,409.0,84.0,22.0,2.0,68.0,12.0,0.04,0.14285714285714285,0.28,4.0,0.05555555555555555
case1354pegase,1354.0,932.0,311.0,1.0,{1.87m},{1.54m},{320.00$\mu$},{23.70m},12.699356913183278,1710.0,314.0,7.0,1.0,309.0,3.0,0.0022156573116691287,0.009554140127388535,0.23190546528803546,2.0,0.006430868167202572
case1888rte,1888.0,1207.0,375.0,1.0,{3.03m},{2.42m},{661.00$\mu$},{45.63m},15.044510385756677,2308.0,390.0,28.0,6.0,372.0,6.0,0.0031779661016949155,0.015384615384615385,0.2065677966101695,3.0,0.008
case2848rte,2848.0,1825.0,585.0,1.0,{4.72m},{4.17m},{549.00$\mu$},{53.76m},11.397286410854358,3442.0,591.0,12.0,2.0,582.0,6.0,0.002106741573033708,0.01015228426395939,0.20751404494382023,3.0,0.005128205128205128
case2869pegase,2869.0,2000.0,612.0,1.0,{80.40m},{14.71m},{65.70m},{190.26m},2.3663623700313416,3968.0,1125.0,991.0,129.0,470.0,502.0,0.17497385848727778,0.44622222222222224,0.39212269083304285,142.0,0.23202614379084968
case3120sp,3120.0,2322.0,768.0,1.0,{103.38m},{29.47m},{73.97m},{276.46m},2.67422131940414,3684.0,1183.0,716.0,123.0,644.0,384.0,0.12307692307692308,0.3245984784446323,0.37916666666666665,124.0,0.16145833333333334
case6470rte,6470.0,4118.0,1303.0,1.0,{24.71m},{18.27m},{6.44m},{240.81m},9.744779864033667,8066.0,1424.0,242.0,31.0,1267.0,112.0,0.01731066460587326,0.07865168539325842,0.22009273570324575,36.0,0.02762854950115119
case6495rte,6495.0,4151.0,1314.0,1.0,{26.59m},{17.71m},{8.91m},{246.88m},9.283372189215612,8084.0,1463.0,298.0,36.0,1270.0,135.0,0.020785219399538105,0.09227614490772386,0.2252501924557352,44.0,0.0334855403348554
case6515rte,6515.0,4171.0,1315.0,1.0,{27.36m},{17.95m},{9.37m},{248.97m},9.099780701754385,8104.0,1464.0,298.0,37.0,1271.0,135.0,0.02072141212586339,0.09221311475409837,0.224712202609363,44.0,0.033460076045627375
case9241pegase,9241.0,6339.0,2010.0,1.0,{619.73m},{249.97m},{369.76m},1.31,2.117935229858164,14207.0,3955.0,3792.0,516.0,1443.0,1845.0,0.1996537171301807,0.4664981036662453,0.42798398441727087,567.0,0.282089552238806

